Proactive Emergency Collision Avoidance for Automated Driving in Highway Scenarios

Uncertainty in the behavior of other traffic participants is a crucial factor in collision avoidance for automated driving; here, stochastic metrics could avoid overly conservative decisions. This paper introduces a Stochastic Model Predictive Control (SMPC) planner for emergency collision avoidance in highway scenarios to proactively minimize collision risk while ensuring safety through chance constraints. To guarantee that the emergency trajectory can be attained, we incorporate nonlinear tire dynamics in the prediction model of the ego vehicle. Further, we exploit Max-Min-Plus-Scaling (MMPS) approximations of the nonlinearities to avoid conservatism, enforce proactive collision avoidance, and improve computational efficiency in terms of performance and speed. Consequently, our contributions include integrating a dynamic ego vehicle model into the SMPC planner, introducing the MMPS approximation for real-time implementation in emergency scenarios, and integrating SMPC with hybridized chance constraints and risk minimization. We evaluate our SMPC formulation in terms of proactivity and efficiency in various hazardous scenarios. Moreover, we demonstrate the effectiveness of our proposed approach by comparing it with a state-of-the-art SMPC planner and we validate that the generated trajectories can be attained using a high-fidelity vehicle model in IPG CarMaker.

==> Data/Appendix.dat <==
FXF	FYF	FXR	FYR
-2774.28180900168	4000	-218.538965713293	0
-2663.14611290315	-3776.90874807347	677.986894749493	0
-2552.09371920982	-1944.46095158213	1487.63217004817	1415.95746449679
-2441.20793032690	-462.672206932704	2122.77421191256	1664.70389525045
-2330.57204865959	566.994249600373	2537.61451946078	1658.04269089708
-2220.26937661309	-1303.28451107302	2729.05229949098	1673.89081968963
-2110.38321659261	-1561.80902934129	2727.44141879044	1930.11580985320
-2000.99687100335	-1027.33029089826	2577.33429018004	2023.21434143559
-1892.19364225051	-3293.17715941347	2292.73461851520	1998.23463400708
-1784.05683273929	2818.10940107490	1905.01157764113	1918.46428973096
-1676.67793025586	-57.6713999744046	1469.13224428135	1035.66596124403
-1570.29536654524	-774.390164648141	1012.61679513977	1022.61253337666
-1465.27467594791	-12.0883008566637	530.287601910737	1136.30582170589
-1361.98558371939	-809.665822582381	-5.52721966560011	1144.21038022070
-1260.79781511520	-454.348825244080	-619.258238290034	1241.29395804806
-1162.08109539087	2223.40270326481	-1275.43296253883	1283.22797915459
-1066.20514980191	-2709.47098618886	-1909.73368743197	1369.21499775329
-973.539703603860	-5016.84742985287	-2444.34321129596	2440.43383164688
-884.454482052231	-3013.66435226270	-2833.57375361842	2906.69177145153
-799.319138441565	427.975303453805	-3066.98286044770	1997.39196752057
-718.431652926190	3543.54428239524	-3160.72897629000	1095.49372225143
-641.883837440857	669.556955801319	-3152.30429495567	339.467178043714
-569.730659896435	-1730.20432325617	-3083.43148521541	279.643493180454
-502.027088203791	-3309.29124020005	-2955.47896566098	553.936821102788
-438.828090273795	3536.90198005705	-2775.60982357287	312.423290263143
-380.188634017314	3738.49437281871	-2574.48215798022	-460.021122958525
-326.163687345216	-413.945022489130	-2410.14774816343	-590.407856152242
-276.808218168369	1588.33105123496	-2342.57809432271	373.889005244898
-232.177194397643	-3737.50144567426	-2347.87245597239	1419.82753704924
-192.315743573370	-5253.22360564964	-2409.08919215848	3234.24058826639
-157.154598928435	2208.70130599367	-2531.06315501857	4176.05794410635
-126.550690916719	-653.646737501450	-2693.54351774022	3813.91258692649
-100.359719945786	-5641.44634993735	-2875.71004822320	4727.77877445306
-78.4373864232016	-6360.85738514887	-3025.46371687399	6054.23213014746
-60.6393907565307	-2587.35129734860	-3101.03502170331	6209.64311363664
-46.8214333533382	-2060.55283122716	-3082.67098566293	4945.32679494519
-36.8392146211888	-1540.55495394759	-2971.02269792091	3697.33188947421
-30.5484349676476	2695.76843667017	-2772.68005901727	1971.27059011565
-27.8044984281431	-190.155649519152	-2453.92505045446	-13.1216172840517
-28.4146856124725	2322.04322305581	-1977.61314684456	-769.427499204129
-32.0853624180240	342.372913743328	-1337.58124430228	-1591.87094258355
-38.5101877868420	3741.35449961668	-573.391933226763	-2009.15923326626
-47.3828206609711	984.649532153842	215.535276239911	-2522.55200352225
-58.3969199824555	253.649303080778	882.990511559578	-2007.25399087576
-71.2461446933397	3311.85249368057	1337.89727399837	-1365.56870933652
-85.6241537356679	-3520.84247310142	1559.50599379461	-1149.97806455659
-101.224606051485	1159.93531814072	1578.86713232385	446.533530731981
-117.741160582834	-663.275212363778	1448.40500288626	721.476779604548
-134.871052215363	-3392.82330374918	1251.78532589261	1273.22718641533
-152.339914873698	-1479.80540470482	1055.48018357881	1799.84222979499
-169.886925195992	357.363017706669	912.907211348996	1672.73611758865
-187.251343224327	-416.625050371991	898.355336464700	1502.60741853844
-204.172429000788	-489.213943084671	1020.65411151188	1413.94274007690
-220.389442567458	-478.619875960449	1253.21054553577	1426.68392908743
-235.641643966421	-470.457291701296	1546.25215805854	1451.90294451566
-249.668293239760	-1185.42745487408	1836.69650470242	1473.59266017246
-262.208650429559	145.140454740008	2086.46586717518	1536.16197012301
-273.005515103753	-483.317692488828	2246.40434898274	1401.70632495571
-282.014058381290	-4043.80016934672	2295.50613537927	1476.33683941979
-289.518627285195	2539.76407101896	2247.98161367794	1574.46726314876
-295.831885045292	-342.565285408370	2124.28723073829	1016.10609603570
-301.266494891409	-553.562357138568	1920.44150066819	1023.74795536568
-306.135120053371	-453.687663384098	1659.73328149124	1068.64441304022
-310.750423761004	1699.99748353435	1397.18273160952	1077.14817866266
-315.425069244133	-2296.19575060376	1165.66276514932	1084.64486920762
-320.471719732585	-494.142300119881	966.761492913071	1500.27276123845
-326.203038456185	-493.313007802282	790.813756226845	1604.14218265105
-332.905877323532	-515.565539646837	665.991845073539	1739.57975380488
-340.722655752372	-533.409915323043	617.508388242792	1917.52606788609
-349.745582074627	-574.769518634680	655.434719738960	2147.90517225376
-360.066814209482	-724.507438337046	775.745038536842	2478.74444997761
-371.778510076122	-4440.39323024755	959.485287235536	3099.12272250552
-384.972827593730	-19.6312019876477	1185.03216355362	3619.54933188174
-399.741924681493	1480.35823984480	1468.69203884792	3568.84343937657
-416.177959258594	-1000.30322919169	1814.99111645775	3776.90832440829
-434.373089244218	-6104.80835961771	2195.45798684048	5051.54006308250
-454.415907209117	-6541.04344753790	2555.87649465245	6098.50427409096
-476.286875391095	-3287.37969499855	2867.48962586062	6386.45541909286
-499.841445998519	-2182.54504956860	3119.06593656247	5238.10811896464
-524.928107668598	-1517.44837410500	3265.37206820969	3641.87609785200
-551.395349038542	2917.30396272664	3266.34611226742	2598.47048945606
-579.091658745559	2069.78910161877	3098.85516880813	647.879079332637
-607.865525426858	1680.34033381177	2756.75962787628	-144.114391149713
-637.565437719650	-643.798568884039	2254.67251421169	-159.038961015966
-668.039884261142	-550.491620867197	1635.53688474959	469.094526753739
-699.137353688544	-504.085388996490	966.794593499705	998.488243197535

==> Data/CM_Complex_IPG.dat <==
X	Y	V	DELTA	T
219.35	-2.49	21.52	-0.0007	0.00
220.42	-2.49	21.52	-0.0005	0.05
221.50	-2.49	21.49	0.0005	0.10
222.57	-2.49	21.43	0.0009	0.15
223.64	-2.49	21.35	0.0013	0.20
224.70	-2.49	21.25	0.0015	0.25
225.76	-2.49	21.14	0.0017	0.30
226.82	-2.49	21.02	0.0017	0.35
227.87	-2.49	20.90	0.0017	0.40
228.91	-2.49	20.78	0.0017	0.45
229.94	-2.49	20.66	0.0017	0.50
230.97	-2.49	20.54	0.0017	0.55
232.00	-2.49	20.41	0.0018	0.60
233.01	-2.49	20.29	0.0020	0.65
234.03	-2.49	20.17	0.0021	0.70
235.03	-2.49	20.04	0.0022	0.75
236.03	-2.49	19.92	0.0022	0.80
237.02	-2.49	19.79	0.0023	0.85
238.01	-2.49	19.67	0.0023	0.90
238.99	-2.49	19.54	0.0023	0.95
239.96	-2.49	19.42	0.0023	1.00
240.93	-2.49	19.29	0.0023	1.05
241.89	-2.49	19.17	0.0023	1.10
242.85	-2.49	19.05	0.0023	1.15
243.80	-2.49	18.92	0.0023	1.20
244.74	-2.49	18.80	0.0023	1.25
245.68	-2.49	18.67	0.0023	1.30
246.61	-2.49	18.55	0.0023	1.35
247.53	-2.49	18.42	0.0023	1.40
248.45	-2.49	18.30	0.0023	1.45
249.36	-2.49	18.18	0.0023	1.50
250.27	-2.49	18.05	0.0023	1.55
251.17	-2.49	17.93	0.0023	1.60
252.06	-2.49	17.80	0.0023	1.65
252.95	-2.49	17.68	0.0023	1.70
253.83	-2.49	17.55	0.0023	1.75
254.70	-2.49	17.43	0.0023	1.80
255.57	-2.49	17.30	0.0023	1.85
256.43	-2.49	17.18	0.0023	1.90
257.29	-2.49	17.06	0.0023	1.95
258.14	-2.49	16.93	0.0023	2.00
258.98	-2.49	16.81	0.0023	2.05
259.82	-2.49	16.68	0.0023	2.10
260.65	-2.49	16.56	0.0023	2.15
261.47	-2.49	16.43	0.0023	2.20
262.29	-2.49	16.31	0.0023	2.25
263.10	-2.49	16.18	0.0023	2.30
263.91	-2.49	16.06	0.0023	2.35
264.71	-2.49	15.94	0.0023	2.40
265.50	-2.49	15.81	0.0023	2.45
266.29	-2.49	15.69	0.0023	2.50
267.07	-2.49	15.56	0.0023	2.55
267.85	-2.49	15.44	0.0023	2.60
268.62	-2.49	15.31	0.0023	2.65
269.38	-2.49	15.19	0.0023	2.70
270.14	-2.49	15.07	0.0023	2.75
270.89	-2.49	14.94	0.0023	2.80
271.63	-2.49	14.82	0.0023	2.85
272.37	-2.49	14.69	0.0023	2.90
273.10	-2.49	14.57	0.0023	2.95
273.82	-2.49	14.44	0.0023	3.00
274.54	-2.49	14.32	0.0023	3.05
275.26	-2.49	14.19	0.0023	3.10
275.96	-2.49	14.07	0.0023	3.15
276.66	-2.49	13.95	0.0023	3.20
277.36	-2.49	13.82	0.0022	3.25
278.04	-2.49	13.70	0.0022	3.30
278.73	-2.49	13.57	0.0022	3.35
279.40	-2.49	13.45	0.0022	3.40
280.07	-2.49	13.32	0.0022	3.45
280.73	-2.49	13.20	0.0022	3.50
281.39	-2.49	13.07	0.0022	3.55
282.04	-2.49	12.95	0.0022	3.60
282.68	-2.49	12.83	0.0022	3.65
283.32	-2.49	12.70	0.0022	3.70
283.95	-2.49	12.58	0.0022	3.75
284.58	-2.49	12.45	0.0022	3.80
285.20	-2.49	12.34	0.0022	3.85
285.81	-2.49	12.21	0.0024	3.90
286.42	-2.49	12.09	0.0024	3.95
287.02	-2.49	11.96	0.0023	4.00
287.62	-2.49	11.83	0.0022	4.05
288.21	-2.49	11.71	0.0021	4.10
288.79	-2.49	11.58	0.0021	4.15
289.36	-2.49	11.46	0.0021	4.20
289.93	-2.49	11.33	0.0022	4.25
290.50	-2.49	11.21	0.0022	4.30
291.05	-2.49	11.08	0.0023	4.35
291.61	-2.49	10.96	0.0023	4.40
292.15	-2.49	10.84	0.0023	4.45
292.69	-2.49	10.71	0.0023	4.50
293.22	-2.49	10.59	0.0022	4.55
293.75	-2.49	10.46	0.0022	4.60
294.27	-2.49	10.34	0.0022	4.65
294.78	-2.49	10.17	0.0029	4.70
295.28	-2.49	10.02	0.0015	4.75
295.78	-2.49	9.91	0.0008	4.80
296.27	-2.49	9.80	0.0015	4.85
296.76	-2.49	9.68	0.0024	4.90
297.24	-2.49	9.56	0.0029	4.95
297.72	-2.49	9.45	0.0031	5.00
298.19	-2.49	9.32	0.0029	5.05
298.65	-2.49	9.20	0.0026	5.10
299.11	-2.49	9.08	0.0022	5.15
299.56	-2.49	8.95	0.0020	5.20
300.00	-2.49	8.83	0.0019	5.25
300.44	-2.49	8.71	0.0019	5.30
300.87	-2.49	8.58	0.0020	5.35
301.30	-2.49	8.46	0.0021	5.40
301.72	-2.49	8.33	0.0022	5.45
302.13	-2.49	8.12	0.0034	5.50
302.53	-2.49	7.90	0.0022	5.55
302.92	-2.49	7.79	-0.0003	5.60
303.31	-2.49	7.70	0.0006	5.65
303.69	-2.49	7.61	0.0026	5.70
304.07	-2.49	7.51	0.0040	5.75
304.44	-2.49	7.40	0.0045	5.80
304.81	-2.49	7.29	0.0041	5.85
305.17	-2.49	7.17	0.0032	5.90
305.53	-2.49	7.05	0.0023	5.95
305.88	-2.49	6.94	0.0016	6.00
306.22	-2.49	6.82	0.0012	6.05
306.56	-2.49	6.70	0.0013	6.10
306.89	-2.49	6.59	0.0015	6.15
307.22	-2.49	6.48	0.0019	6.20
307.54	-2.49	6.37	0.0022	6.25
307.85	-2.49	6.27	0.0023	6.30
308.17	-2.49	6.16	0.0023	6.35
308.47	-2.49	6.06	0.0021	6.40
308.77	-2.49	5.96	0.0019	6.45
309.07	-2.49	5.87	0.0017	6.50
309.36	-2.49	5.77	0.0015	6.55
309.64	-2.49	5.68	0.0014	6.60
309.93	-2.49	5.59	0.0014	6.65
310.20	-2.49	5.42	0.0029	6.70
310.47	-2.49	5.16	-0.0033	6.75
310.72	-2.48	5.09	-0.0102	6.80
310.98	-2.48	5.12	-0.0098	6.85
311.23	-2.49	5.14	-0.0044	6.90
311.49	-2.49	5.11	0.0011	6.95
311.74	-2.49	5.05	0.0037	7.00
311.99	-2.49	4.98	0.0023	7.05
312.24	-2.49	4.90	-0.0004	7.10
312.48	-2.49	4.83	-0.0029	7.15
312.72	-2.49	4.76	-0.0044	7.20
312.96	-2.49	4.69	-0.0046	7.25
313.19	-2.49	4.63	-0.0034	7.30
313.42	-2.49	4.56	-0.0014	7.35
313.65	-2.49	4.50	0.0008	7.40
313.87	-2.49	4.43	0.0025	7.45
314.09	-2.49	4.37	0.0034	7.50
314.31	-2.49	4.31	0.0035	7.55
314.52	-2.49	4.26	0.0029	7.60
314.74	-2.49	4.20	0.0021	7.65
314.94	-2.49	4.14	0.0015	7.70
315.15	-2.49	4.09	0.0014	7.75
315.35	-2.49	4.04	0.0017	7.80
315.55	-2.49	3.98	0.0023	7.85
315.75	-2.49	3.93	0.0030	7.90
315.95	-2.49	3.88	0.0035	7.95
316.14	-2.49	3.83	0.0037	8.00
316.33	-2.49	3.79	0.0037	8.05
316.52	-2.49	3.74	0.0035	8.10
316.70	-2.49	3.70	0.0032	8.15
316.89	-2.49	3.65	0.0030	8.20
317.07	-2.49	3.61	0.0030	8.25
317.25	-2.49	3.57	0.0031	8.30
317.43	-2.49	3.53	0.0032	8.35
317.60	-2.49	3.49	0.0033	8.40
317.78	-2.49	3.45	0.0034	8.45
317.95	-2.49	3.41	0.0033	8.50
318.12	-2.49	3.38	0.0032	8.55
318.29	-2.49	3.34	0.0030	8.60
318.45	-2.49	3.30	0.0029	8.65
318.62	-2.49	3.27	0.0028	8.70
318.78	-2.49	3.24	0.0027	8.75
318.94	-2.49	3.20	0.0026	8.80
319.10	-2.49	3.17	0.0026	8.85
319.26	-2.49	3.14	0.0026	8.90
319.41	-2.49	3.11	0.0025	8.95
319.57	-2.49	3.08	0.0024	9.00
319.72	-2.49	3.05	0.0023	9.05
319.87	-2.49	3.02	0.0022	9.10
320.02	-2.49	2.99	0.0020	9.15
320.17	-2.49	2.96	0.0019	9.20
320.32	-2.49	2.94	0.0049	9.25
320.46	-2.49	2.91	0.0116	9.30
320.61	-2.49	2.88	0.0203	9.35
320.75	-2.49	2.86	0.0308	9.40
320.89	-2.49	2.83	0.0424	9.45
321.04	-2.49	2.81	0.0548	9.50
321.18	-2.49	2.79	0.0678	9.55
321.32	-2.48	2.80	0.0794	9.60
321.46	-2.48	2.83	0.0923	9.65
321.60	-2.48	2.88	0.1085	9.70
321.74	-2.48	2.93	0.1279	9.75
321.89	-2.48	2.99	0.1495	9.80
322.04	-2.48	3.04	0.1725	9.85
322.20	-2.48	3.09	0.1969	9.90
322.35	-2.48	3.14	0.2226	9.95
322.51	-2.47	3.19	0.2504	10.00
322.67	-2.47	3.24	0.2804	10.05
322.83	-2.47	3.29	0.3128	10.10
323.00	-2.47	3.34	0.3474	10.15
323.17	-2.46	3.39	0.3843	10.20
323.34	-2.46	3.44	0.4231	10.25
323.51	-2.45	3.48	0.4637	10.30
323.69	-2.45	3.53	0.5056	10.35
323.86	-2.44	3.58	0.5486	10.40
324.05	-2.43	3.63	0.5929	10.45
324.23	-2.42	3.68	0.6381	10.50
324.41	-2.41	3.73	0.6842	10.55
324.60	-2.40	3.78	0.7309	10.60
324.79	-2.39	3.83	0.7781	10.65
324.98	-2.38	3.88	0.8254	10.70
325.18	-2.36	3.93	0.8724	10.75
325.37	-2.35	3.98	0.9189	10.80
325.57	-2.33	4.03	0.9646	10.85
325.78	-2.31	4.08	1.0090	10.90
325.98	-2.29	4.13	1.0521	10.95
326.19	-2.27	4.18	1.0934	11.00
326.40	-2.24	4.23	1.1327	11.05
326.61	-2.21	4.28	1.1698	11.10
326.82	-2.19	4.33	1.2044	11.15
327.04	-2.16	4.38	1.2361	11.20
327.25	-2.12	4.43	1.2648	11.25
327.47	-2.09	4.49	1.2913	11.30
327.70	-2.05	4.54	1.3147	11.35
327.92	-2.01	4.59	1.3341	11.40
328.15	-1.97	4.64	1.3488	11.45
328.38	-1.92	4.69	1.3582	11.50
328.61	-1.88	4.74	1.3621	11.55
328.84	-1.82	4.79	1.3604	11.60
329.08	-1.77	4.84	1.3528	11.65
329.31	-1.72	4.90	1.3393	11.70
329.55	-1.66	4.95	1.3199	11.75
329.79	-1.60	5.00	1.2945	11.80
330.04	-1.53	5.05	1.2631	11.85
330.28	-1.47	5.10	1.2257	11.90
330.53	-1.40	5.15	1.1824	11.95
330.78	-1.33	5.21	1.1332	12.00
331.03	-1.26	5.26	1.0776	12.05
331.28	-1.18	5.31	1.0200	12.10
331.54	-1.10	5.36	0.9647	12.15
331.80	-1.03	5.41	0.9061	12.20
332.06	-0.94	5.46	0.8398	12.25
332.32	-0.86	5.51	0.7644	12.30
332.58	-0.78	5.56	0.6824	12.35
332.85	-0.69	5.61	0.5953	12.40
333.11	-0.60	5.66	0.5033	12.45
333.38	-0.51	5.71	0.4073	12.50
333.66	-0.42	5.76	0.3084	12.55
333.93	-0.33	5.81	0.2075	12.60
334.21	-0.24	5.86	0.1134	12.65
334.49	-0.15	5.91	0.0311	12.70
334.77	-0.06	5.96	-0.0412	12.75
335.06	0.03	6.01	-0.1090	12.80
335.34	0.12	6.06	-0.1750	12.85
335.63	0.21	6.11	-0.2406	12.90
335.93	0.30	6.16	-0.3038	12.95
336.22	0.39	6.21	-0.3635	13.00
336.52	0.48	6.26	-0.4188	13.05
336.82	0.57	6.31	-0.4693	13.10
337.13	0.65	6.36	-0.5147	13.15
337.43	0.74	6.41	-0.5551	13.20
337.74	0.83	6.46	-0.5907	13.25
338.06	0.91	6.51	-0.6221	13.30
338.37	0.99	6.56	-0.6495	13.35
338.69	1.07	6.61	-0.6732	13.40
339.01	1.15	6.66	-0.6934	13.45
339.34	1.23	6.71	-0.7103	13.50
339.67	1.31	6.76	-0.7239	13.55
340.00	1.38	6.81	-0.7343	13.60
340.33	1.46	6.86	-0.7417	13.65
340.67	1.53	6.91	-0.7464	13.70
341.01	1.60	6.96	-0.7486	13.75
341.35	1.66	7.01	-0.7485	13.80
341.70	1.73	7.06	-0.7464	13.85
342.05	1.79	7.25	-0.7463	13.90
342.41	1.86	7.38	-0.7289	13.95
342.77	1.92	7.38	-0.7172	14.00
343.14	1.98	7.36	-0.7188	14.05
343.50	2.03	7.36	-0.7188	14.10
343.86	2.09	7.39	-0.7139	14.15
344.23	2.14	7.42	-0.7042	14.20
344.60	2.19	7.46	-0.6905	14.25
344.97	2.24	7.50	-0.6741	14.30
345.34	2.28	7.55	-0.6568	14.35
345.72	2.33	7.60	-0.6393	14.40
346.10	2.37	7.65	-0.6224	14.45
346.48	2.41	7.70	-0.6061	14.50
346.87	2.45	7.75	-0.5901	14.55
347.25	2.48	7.81	-0.5742	14.60
347.64	2.52	7.86	-0.5579	14.65
348.04	2.55	7.91	-0.5409	14.70
348.43	2.58	7.96	-0.5232	14.75
348.83	2.61	8.01	-0.5051	14.80
349.23	2.64	8.06	-0.4866	14.85
349.63	2.66	8.11	-0.4682	14.90
350.04	2.69	8.16	-0.4499	14.95
350.45	2.71	8.21	-0.4321	15.00
350.86	2.73	8.26	-0.4147	15.05
351.27	2.75	8.31	-0.3976	15.10
351.69	2.76	8.36	-0.3809	15.15
352.11	2.78	8.41	-0.3644	15.20
352.53	2.80	8.46	-0.3480	15.25
352.95	2.81	8.51	-0.3318	15.30
353.38	2.82	8.56	-0.3159	15.35
353.81	2.83	8.61	-0.3003	15.40
354.24	2.84	8.66	-0.2851	15.45
354.67	2.85	8.71	-0.2703	15.50
355.11	2.86	8.76	-0.2559	15.55
355.55	2.86	8.81	-0.2420	15.60
355.99	2.87	8.86	-0.2285	15.65
356.43	2.87	8.91	-0.2155	15.70
356.88	2.88	8.96	-0.2028	15.75
357.33	2.88	9.00	-0.1905	15.80
357.78	2.88	9.05	-0.1785	15.85
358.24	2.88	9.10	-0.1670	15.90
358.69	2.88	9.15	-0.1559	15.95
359.15	2.88	9.20	-0.1452	16.00
359.61	2.88	9.25	-0.1349	16.05
360.08	2.88	9.30	-0.1250	16.10
360.54	2.87	9.35	-0.1156	16.15
361.01	2.87	9.40	-0.1065	16.20
361.48	2.87	9.45	-0.0979	16.25
361.96	2.86	9.50	-0.0896	16.30
362.43	2.86	9.54	-0.0828	16.35
362.91	2.85	9.53	-0.0860	16.40
363.39	2.85	9.49	-0.1010	16.45
363.86	2.84	9.48	-0.1250	16.50
364.33	2.83	9.50	-0.1542	16.55
364.81	2.82	9.53	-0.1872	16.60
365.29	2.82	9.57	-0.2231	16.65
365.77	2.81	9.61	-0.2614	16.70
366.25	2.79	9.66	-0.3010	16.75
366.73	2.78	9.70	-0.3414	16.80
367.22	2.76	9.75	-0.3821	16.85
367.71	2.74	9.80	-0.4223	16.90
368.20	2.72	9.85	-0.4616	16.95
368.69	2.69	9.89	-0.4992	17.00
369.18	2.67	9.94	-0.5347	17.05
369.68	2.63	9.99	-0.5670	17.10
370.18	2.60	10.04	-0.5955	17.15
370.68	2.56	10.08	-0.6196	17.20
371.19	2.51	10.13	-0.6389	17.25
371.69	2.47	10.18	-0.6528	17.30
372.20	2.41	10.23	-0.6613	17.35
372.71	2.36	10.27	-0.6639	17.40
373.22	2.29	10.32	-0.6606	17.45
373.73	2.23	10.37	-0.6513	17.50
374.25	2.16	10.42	-0.6362	17.55
374.76	2.08	10.46	-0.6152	17.60
375.28	2.00	10.51	-0.5886	17.65
375.80	1.92	10.56	-0.5566	17.70
376.32	1.83	10.60	-0.5195	17.75
376.85	1.74	10.65	-0.4772	17.80
377.37	1.64	10.69	-0.4298	17.85
377.90	1.54	10.74	-0.3776	17.90
378.43	1.44	10.78	-0.3209	17.95
378.96	1.34	10.83	-0.2608	18.00
379.49	1.23	10.87	-0.2043	18.05
380.02	1.13	10.92	-0.1543	18.10
380.56	1.02	10.96	-0.1082	18.15
381.10	0.91	11.00	-0.0650	18.20
381.64	0.80	11.05	-0.0247	18.25
382.18	0.69	11.09	0.0131	18.30
382.72	0.58	11.13	0.0484	18.35
383.27	0.47	11.18	0.0813	18.40
383.82	0.35	11.22	0.1118	18.45
384.37	0.25	11.26	0.1399	18.50
384.92	0.14	11.30	0.1657	18.55
385.48	0.03	11.34	0.1890	18.60
386.04	-0.08	11.39	0.2101	18.65
386.60	-0.19	11.43	0.2289	18.70
387.16	-0.29	11.47	0.2457	18.75
387.73	-0.39	11.51	0.2605	18.80
388.29	-0.49	11.55	0.2736	18.85
388.86	-0.59	11.59	0.2849	18.90
389.44	-0.69	11.63	0.2946	18.95
390.01	-0.78	11.67	0.3029	19.00
390.59	-0.88	11.71	0.3097	19.05
391.17	-0.97	11.76	0.3152	19.10
391.75	-1.06	11.80	0.3195	19.15
392.34	-1.14	11.84	0.3226	19.20
392.92	-1.23	11.88	0.3245	19.25
393.51	-1.31	11.92	0.3255	19.30
394.10	-1.39	11.96	0.3256	19.35
394.70	-1.47	12.00	0.3248	19.40
395.29	-1.54	12.04	0.3232	19.45
395.89	-1.61	12.08	0.3208	19.50
396.49	-1.68	12.11	0.3179	19.55
397.10	-1.75	12.15	0.3144	19.60
397.70	-1.81	12.19	0.3103	19.65
398.31	-1.87	12.23	0.3057	19.70
398.92	-1.93	12.27	0.3008	19.75
399.53	-1.99	12.29	0.2958	19.80
400.14	-2.04	12.24	0.2908	19.85
400.75	-2.10	12.16	0.2856	19.90
401.35	-2.14	12.06	0.2800	19.95
401.95	-2.19	11.95	0.2751	20.00
402.54	-2.23	11.83	0.2708	20.05
403.13	-2.27	11.71	0.2664	20.10
403.71	-2.31	11.59	0.2616	20.15
404.29	-2.35	11.47	0.2563	20.20
404.86	-2.38	11.35	0.2505	20.25
405.42	-2.41	11.23	0.2444	20.30
405.98	-2.43	11.11	0.2381	20.35
406.53	-2.46	10.98	0.2319	20.40
407.08	-2.48	10.86	0.2259	20.45
407.61	-2.50	10.74	0.2201	20.50
408.15	-2.52	10.61	0.2144	20.55
408.68	-2.54	10.49	0.2087	20.60
409.20	-2.56	10.37	0.2029	20.65
409.71	-2.57	10.25	0.1971	20.70
410.22	-2.59	10.12	0.1913	20.75
410.72	-2.60	10.00	0.1855	20.80
411.22	-2.61	9.88	0.1797	20.85
411.71	-2.62	9.75	0.1740	20.90
412.20	-2.63	9.63	0.1684	20.95
412.67	-2.63	9.51	0.1629	21.00
413.15	-2.64	9.38	0.1575	21.05
413.61	-2.64	9.26	0.1522	21.10
414.07	-2.65	9.14	0.1470	21.15
414.53	-2.65	9.01	0.1418	21.20
414.97	-2.65	8.89	0.1366	21.25
415.41	-2.66	8.77	0.1316	21.30
415.85	-2.66	8.65	0.1266	21.35
416.28	-2.66	8.52	0.1218	21.40
416.70	-2.66	8.40	0.1170	21.45
417.12	-2.66	8.28	0.1124	21.50
417.53	-2.66	8.15	0.1079	21.55
417.93	-2.66	8.03	0.1035	21.60
418.33	-2.65	7.91	0.0991	21.65
418.72	-2.65	7.78	0.0948	21.70
419.11	-2.65	7.66	0.0906	21.75
419.49	-2.65	7.54	0.0865	21.80
419.86	-2.64	7.41	0.0825	21.85
420.23	-2.64	7.29	0.0785	21.90
420.59	-2.64	7.17	0.0746	21.95
420.95	-2.63	7.04	0.0709	22.00
421.30	-2.63	6.92	0.0672	22.05
421.64	-2.63	6.80	0.0636	22.10
421.98	-2.62	6.67	0.0600	22.15
422.31	-2.62	6.56	0.0562	22.20
422.63	-2.62	6.50	0.0518	22.25
422.96	-2.61	6.48	0.0465	22.30
423.28	-2.61	6.50	0.0407	22.35
423.61	-2.60	6.53	0.0353	22.40
423.93	-2.60	6.57	0.0306	22.45
424.26	-2.59	6.61	0.0261	22.50
424.60	-2.59	6.66	0.0217	22.55
424.93	-2.59	6.71	0.0172	22.60
425.27	-2.58	6.76	0.0127	22.65
425.61	-2.58	6.81	0.0082	22.70
425.95	-2.57	6.86	0.0038	22.75
426.29	-2.57	6.91	-0.0005	22.80
426.64	-2.56	6.95	-0.0044	22.85
426.99	-2.56	7.00	-0.0082	22.90
427.34	-2.55	7.05	-0.0116	22.95
427.69	-2.55	7.10	-0.0148	23.00
428.05	-2.54	7.15	-0.0177	23.05
428.41	-2.54	7.20	-0.0204	23.10
428.77	-2.54	7.25	-0.0229	23.15
429.13	-2.53	7.30	-0.0252	23.20
429.50	-2.53	7.35	-0.0274	23.25
429.87	-2.52	7.40	-0.0294	23.30
430.24	-2.52	7.45	-0.0312	23.35
430.61	-2.51	7.50	-0.0328	23.40
430.99	-2.51	7.55	-0.0341	23.45
431.37	-2.51	7.60	-0.0353	23.50
431.75	-2.50	7.65	-0.0363	23.55
432.13	-2.50	7.70	-0.0371	23.60
432.52	-2.50	7.75	-0.0377	23.65
432.91	-2.49	7.80	-0.0382	23.70
433.30	-2.49	7.85	-0.0385	23.75
433.69	-2.49	7.90	-0.0387	23.80
434.09	-2.48	7.95	-0.0387	23.85
434.49	-2.48	8.00	-0.0387	23.90
434.89	-2.48	8.05	-0.0385	23.95
435.29	-2.48	8.10	-0.0382	24.00
435.70	-2.47	8.14	-0.0378	24.05
436.11	-2.47	8.19	-0.0373	24.10
436.52	-2.47	8.24	-0.0367	24.15
436.93	-2.47	8.29	-0.0360	24.20
437.35	-2.47	8.34	-0.0352	24.25
437.77	-2.46	8.39	-0.0344	24.30
438.19	-2.46	8.44	-0.0336	24.35
438.61	-2.46	8.49	-0.0327	24.40
439.04	-2.46	8.54	-0.0317	24.45
439.46	-2.46	8.59	-0.0307	24.50
439.90	-2.46	8.64	-0.0297	24.55
440.33	-2.46	8.69	-0.0287	24.60
440.76	-2.45	8.74	-0.0276	24.65
441.20	-2.45	8.79	-0.0265	24.70
441.64	-2.45	8.84	-0.0255	24.75
442.09	-2.45	8.89	-0.0244	24.80
442.53	-2.45	8.94	-0.0233	24.85
442.98	-2.45	8.99	-0.0222	24.90
443.43	-2.45	9.04	-0.0211	24.95
443.88	-2.45	9.09	-0.0200	25.00
444.34	-2.45	9.14	-0.0190	25.05
444.80	-2.45	9.19	-0.0179	25.10
445.26	-2.45	9.24	-0.0169	25.15
445.72	-2.45	9.29	-0.0159	25.20
446.19	-2.45	9.33	-0.0149	25.25
446.65	-2.45	9.38	-0.0140	25.30
447.13	-2.45	9.43	-0.0131	25.35
447.60	-2.45	9.48	-0.0122	25.40
448.07	-2.45	9.53	-0.0113	25.45
448.55	-2.45	9.58	-0.0104	25.50
449.03	-2.45	9.63	-0.0096	25.55
449.51	-2.46	9.68	-0.0089	25.60
450.00	-2.46	9.73	-0.0081	25.65
450.49	-2.46	9.77	-0.0074	25.70
450.98	-2.46	9.82	-0.0067	25.75
451.47	-2.46	9.87	-0.0060	25.80
451.96	-2.46	9.92	-0.0054	25.85
452.46	-2.46	9.96	-0.0048	25.90
452.96	-2.46	10.01	-0.0043	25.95
453.46	-2.46	10.06	-0.0038	26.00
453.97	-2.46	10.11	-0.0033	26.05
454.47	-2.46	10.15	-0.0028	26.10
454.98	-2.46	10.20	-0.0024	26.15
455.49	-2.46	10.24	-0.0019	26.20
456.01	-2.47	10.29	-0.0016	26.25
456.52	-2.47	10.34	-0.0012	26.30
457.04	-2.47	10.38	-0.0009	26.35
457.56	-2.47	10.43	-0.0006	26.40
458.08	-2.47	10.47	-0.0003	26.45
458.61	-2.47	10.52	-0.0001	26.50
459.13	-2.47	10.56	0.0002	26.55
459.66	-2.47	10.61	0.0004	26.60
460.20	-2.47	10.65	0.0006	26.65
460.73	-2.47	10.70	0.0007	26.70
461.27	-2.47	10.74	0.0009	26.75
461.80	-2.47	10.79	0.0010	26.80
462.34	-2.48	10.83	0.0011	26.85
462.89	-2.48	10.87	0.0012	26.90
463.43	-2.48	10.92	0.0013	26.95
463.98	-2.48	10.96	0.0013	27.00
464.53	-2.48	11.00	0.0014	27.05
465.08	-2.48	11.05	0.0014	27.10
465.63	-2.48	11.09	0.0015	27.15
466.19	-2.48	11.13	0.0015	27.20
466.75	-2.48	11.18	0.0015	27.25
467.31	-2.48	11.22	0.0015	27.30
467.87	-2.48	11.26	0.0015	27.35
468.43	-2.48	11.30	0.0014	27.40
469.00	-2.48	11.34	0.0014	27.45
469.57	-2.48	11.39	0.0014	27.50
470.14	-2.48	11.43	0.0013	27.55
470.71	-2.48	11.47	0.0013	27.60
471.28	-2.48	11.51	0.0012	27.65
471.86	-2.48	11.55	0.0011	27.70
472.44	-2.48	11.59	0.0011	27.75
473.02	-2.49	11.63	0.0010	27.80
473.60	-2.49	11.67	0.0009	27.85
474.19	-2.49	11.72	0.0009	27.90
474.77	-2.49	11.76	0.0008	27.95
475.36	-2.49	11.80	0.0007	28.00
475.95	-2.49	11.84	0.0006	28.05
476.55	-2.49	11.88	0.0006	28.10
477.14	-2.49	11.92	0.0005	28.15
477.74	-2.49	11.96	0.0004	28.20
478.34	-2.49	12.00	0.0003	28.25
478.94	-2.49	12.03	0.0002	28.30
479.54	-2.49	12.07	0.0002	28.35
480.14	-2.49	12.11	0.0001	28.40
480.75	-2.49	12.15	0.0000	28.45
481.36	-2.49	12.19	-0.0001	28.50
481.97	-2.49	12.23	-0.0001	28.55
482.58	-2.49	12.27	-0.0002	28.60
483.20	-2.49	12.31	-0.0003	28.65
483.81	-2.49	12.34	-0.0004	28.70
484.43	-2.49	12.38	-0.0004	28.75
485.05	-2.49	12.42	-0.0005	28.80
485.67	-2.49	12.46	-0.0006	28.85
486.30	-2.49	12.49	-0.0006	28.90
486.92	-2.49	12.53	-0.0007	28.95
487.55	-2.49	12.57	-0.0007	29.00
488.18	-2.49	12.61	-0.0008	29.05
488.81	-2.49	12.64	-0.0008	29.10
489.44	-2.49	12.68	-0.0009	29.15
490.08	-2.49	12.72	-0.0009	29.20
490.72	-2.49	12.75	-0.0010	29.25
491.35	-2.49	12.79	-0.0010	29.30
492.00	-2.49	12.83	-0.0011	29.35
492.64	-2.49	12.86	-0.0011	29.40
493.28	-2.49	12.90	-0.0012	29.45
493.93	-2.49	12.93	-0.0012	29.50
494.57	-2.49	12.97	-0.0012	29.55
495.22	-2.49	13.01	-0.0013	29.60
495.88	-2.49	13.04	-0.0013	29.65
496.53	-2.49	13.08	-0.0013	29.70
497.18	-2.49	13.11	-0.0014	29.75
497.84	-2.49	13.15	-0.0014	29.80
498.50	-2.49	13.18	-0.0014	29.85
499.16	-2.49	13.22	-0.0014	29.90
499.82	-2.49	13.25	-0.0015	29.95
500.48	-2.49	13.39	-0.0049	30.00
501.16	-2.49	13.51	-0.0019	30.05
501.83	-2.49	13.51	0.0037	30.10
502.51	-2.49	13.50	0.0022	30.15
503.18	-2.49	13.50	-0.0013	30.20
503.86	-2.49	13.51	-0.0036	30.25
504.54	-2.49	13.52	-0.0044	30.30
505.21	-2.49	13.54	-0.0040	30.35
505.89	-2.49	13.56	-0.0030	30.40
506.57	-2.49	13.59	-0.0019	30.45
507.25	-2.49	13.62	-0.0010	30.50
507.93	-2.49	13.65	-0.0006	30.55
508.61	-2.49	13.68	-0.0005	30.60
509.30	-2.49	13.71	-0.0008	30.65
509.98	-2.49	13.74	-0.0012	30.70
510.67	-2.49	13.77	-0.0015	30.75
511.36	-2.49	13.80	-0.0017	30.80
512.05	-2.49	13.84	-0.0018	30.85
512.74	-2.49	13.87	-0.0018	30.90
513.44	-2.49	13.90	-0.0017	30.95
514.13	-2.49	13.93	-0.0016	31.00
514.83	-2.49	13.96	-0.0015	31.05
515.53	-2.49	13.99	-0.0015	31.10
516.23	-2.49	14.03	-0.0015	31.15
516.93	-2.49	14.06	-0.0015	31.20
517.64	-2.49	14.09	-0.0015	31.25
518.34	-2.49	14.12	-0.0015	31.30
519.05	-2.49	14.15	-0.0015	31.35
519.76	-2.49	14.18	-0.0016	31.40
520.47	-2.49	14.22	-0.0015	31.45
521.18	-2.49	14.25	-0.0015	31.50
521.89	-2.49	14.28	-0.0015	31.55
522.61	-2.49	14.31	-0.0015	31.60
523.32	-2.49	14.34	-0.0015	31.65
524.04	-2.49	14.37	-0.0015	31.70
524.76	-2.49	14.40	-0.0015	31.75
525.48	-2.49	14.45	-0.0019	31.80
526.20	-2.49	14.48	-0.0011	31.85
526.93	-2.49	14.51	-0.0010	31.90
527.65	-2.49	14.53	-0.0014	31.95
528.38	-2.49	14.56	-0.0016	32.00
529.11	-2.49	14.59	-0.0018	32.05
529.84	-2.49	14.62	-0.0017	32.10
530.57	-2.49	14.65	-0.0016	32.15
531.31	-2.49	14.67	-0.0015	32.20
532.04	-2.49	14.70	-0.0014	32.25
532.78	-2.49	14.73	-0.0014	32.30
533.51	-2.49	14.76	-0.0013	32.35
534.25	-2.49	14.79	-0.0014	32.40
534.99	-2.49	14.82	-0.0014	32.45
535.73	-2.49	14.85	-0.0014	32.50
536.48	-2.49	14.88	-0.0014	32.55
537.22	-2.49	14.90	-0.0014	32.60
537.97	-2.49	14.93	-0.0014	32.65
538.71	-2.49	14.96	-0.0014	32.70
539.46	-2.49	14.99	-0.0014	32.75
540.21	-2.49	15.02	-0.0014	32.80
540.97	-2.49	15.04	-0.0014	32.85
541.72	-2.49	15.07	-0.0014	32.90
542.47	-2.49	15.10	-0.0014	32.95
543.23	-2.49	15.13	-0.0014	33.00
543.99	-2.49	15.15	-0.0014	33.05
544.74	-2.49	15.18	-0.0014	33.10
545.50	-2.49	15.21	-0.0013	33.15
546.26	-2.49	15.24	-0.0013	33.20
547.03	-2.49	15.26	-0.0013	33.25
547.79	-2.49	15.29	-0.0013	33.30
548.56	-2.49	15.32	-0.0013	33.35
549.32	-2.49	15.34	-0.0013	33.40
550.09	-2.49	15.37	-0.0013	33.45
550.86	-2.49	15.40	-0.0013	33.50
551.63	-2.49	15.42	-0.0013	33.55
552.40	-2.49	15.45	-0.0013	33.60
553.18	-2.49	15.48	-0.0013	33.65
553.95	-2.49	15.50	-0.0013	33.70
554.73	-2.49	15.53	-0.0013	33.75
555.50	-2.49	15.55	-0.0013	33.80
556.28	-2.49	15.58	-0.0013	33.85
557.06	-2.49	15.61	-0.0013	33.90
557.84	-2.49	15.63	-0.0013	33.95
558.62	-2.49	15.66	-0.0013	34.00
559.41	-2.49	15.68	-0.0013	34.05
560.19	-2.49	15.71	-0.0013	34.10
560.98	-2.49	15.73	-0.0013	34.15
561.77	-2.49	15.76	-0.0013	34.20
562.55	-2.49	15.78	-0.0013	34.25
563.34	-2.49	15.81	-0.0013	34.30
564.13	-2.49	15.83	-0.0012	34.35
564.93	-2.49	15.86	-0.0012	34.40
565.72	-2.49	15.88	-0.0012	34.45
566.52	-2.49	15.91	-0.0012	34.50
567.31	-2.49	15.93	-0.0012	34.55
568.11	-2.49	15.96	-0.0012	34.60
568.91	-2.49	15.98	-0.0012	34.65
569.71	-2.49	16.00	-0.0012	34.70
570.51	-2.49	16.03	-0.0012	34.75
571.31	-2.49	16.05	-0.0012	34.80
572.11	-2.49	16.08	-0.0012	34.85
572.92	-2.49	16.10	-0.0012	34.90
573.72	-2.49	16.12	-0.0012	34.95
574.53	-2.49	16.15	-0.0012	35.00
575.34	-2.49	16.17	-0.0012	35.05
576.15	-2.49	16.19	-0.0012	35.10
576.96	-2.49	16.22	-0.0012	35.15
577.77	-2.49	16.24	-0.0012	35.20
578.58	-2.49	16.26	-0.0012	35.25
579.39	-2.49	16.29	-0.0012	35.30
580.21	-2.49	16.31	-0.0012	35.35
581.02	-2.49	16.33	-0.0012	35.40
581.84	-2.49	16.35	-0.0012	35.45
582.66	-2.49	16.38	-0.0012	35.50
583.48	-2.49	16.40	-0.0012	35.55
584.30	-2.49	16.42	-0.0012	35.60
585.12	-2.49	16.45	-0.0012	35.65
585.94	-2.49	16.47	-0.0012	35.70
586.77	-2.49	16.49	-0.0012	35.75
587.59	-2.49	16.51	-0.0012	35.80
588.42	-2.49	16.53	-0.0012	35.85
589.25	-2.49	16.56	-0.0012	35.90
590.08	-2.49	16.58	-0.0012	35.95
590.91	-2.49	16.60	-0.0012	36.00
591.74	-2.49	16.62	-0.0012	36.05
592.57	-2.49	16.64	-0.0012	36.10
593.40	-2.49	16.66	-0.0012	36.15
594.23	-2.49	16.69	-0.0012	36.20
595.07	-2.49	16.71	-0.0012	36.25
595.90	-2.49	16.73	-0.0012	36.30
596.74	-2.49	16.75	-0.0012	36.35
597.58	-2.49	16.77	-0.0012	36.40
598.42	-2.49	16.79	-0.0012	36.45
599.26	-2.49	16.81	-0.0012	36.50
600.10	-2.49	16.83	-0.0011	36.55
600.94	-2.49	16.86	-0.0011	36.60
601.79	-2.49	16.88	-0.0011	36.65
602.63	-2.49	16.90	-0.0011	36.70
603.48	-2.49	16.92	-0.0011	36.75
604.32	-2.49	16.94	-0.0011	36.80
605.17	-2.49	16.96	-0.0011	36.85
606.02	-2.49	16.98	-0.0011	36.90
606.87	-2.49	17.00	-0.0011	36.95
607.72	-2.49	17.02	-0.0011	37.00
608.57	-2.49	17.04	-0.0011	37.05
609.42	-2.49	17.06	-0.0011	37.10
610.27	-2.49	17.08	-0.0011	37.15
611.13	-2.49	17.10	-0.0011	37.20
611.98	-2.49	17.12	-0.0011	37.25
612.84	-2.49	17.14	-0.0011	37.30
613.70	-2.49	17.16	-0.0011	37.35
614.56	-2.49	17.18	-0.0011	37.40
615.42	-2.49	17.20	-0.0011	37.45
616.28	-2.49	17.22	-0.0011	37.50
617.14	-2.49	17.24	-0.0011	37.55
618.00	-2.49	17.26	-0.0011	37.60
618.86	-2.49	17.27	-0.0011	37.65
619.73	-2.49	17.29	-0.0011	37.70
620.59	-2.49	17.31	-0.0011	37.75
621.46	-2.49	17.33	-0.0011	37.80
622.33	-2.49	17.35	-0.0011	37.85
623.19	-2.49	17.37	-0.0011	37.90
624.06	-2.49	17.39	-0.0011	37.95
624.93	-2.49	17.41	-0.0011	38.00
625.80	-2.49	17.43	-0.0011	38.05
626.68	-2.49	17.44	-0.0011	38.10
627.55	-2.49	17.46	-0.0011	38.15
628.42	-2.49	17.48	-0.0011	38.20
629.30	-2.49	17.50	-0.0011	38.25
630.17	-2.49	17.52	-0.0011	38.30
631.05	-2.49	17.54	-0.0011	38.35
631.93	-2.49	17.55	-0.0011	38.40
632.80	-2.49	17.57	-0.0011	38.45
633.68	-2.49	17.59	-0.0011	38.50
634.56	-2.49	17.61	-0.0011	38.55
635.44	-2.49	17.63	-0.0011	38.60
636.33	-2.49	17.64	-0.0011	38.65
637.21	-2.49	17.66	-0.0011	38.70
638.09	-2.49	17.68	-0.0011	38.75
638.98	-2.49	17.70	-0.0011	38.80
639.86	-2.49	17.71	-0.0011	38.85
640.75	-2.49	17.73	-0.0011	38.90
641.63	-2.49	17.75	-0.0011	38.95
642.52	-2.49	17.77	-0.0011	39.00
643.41	-2.49	17.78	-0.0011	39.05
644.30	-2.49	17.80	-0.0011	39.10
645.19	-2.49	17.82	-0.0011	39.15
646.08	-2.49	17.83	-0.0011	39.20
646.97	-2.49	17.85	-0.0011	39.25
647.87	-2.49	17.87	-0.0011	39.30
648.76	-2.49	17.89	-0.0011	39.35
649.66	-2.49	17.90	-0.0010	39.40
650.55	-2.49	17.92	-0.0010	39.45
651.45	-2.49	17.94	-0.0010	39.50
652.35	-2.49	17.95	-0.0010	39.55
653.24	-2.49	17.97	-0.0010	39.60
654.14	-2.49	17.99	-0.0010	39.65
655.04	-2.49	18.00	-0.0010	39.70
655.94	-2.49	18.02	-0.0010	39.75
656.84	-2.49	18.03	-0.0010	39.80
657.75	-2.49	18.05	-0.0010	39.85
658.65	-2.49	18.07	-0.0010	39.90
659.55	-2.49	18.07	-0.0006	39.95
660.45	-2.49	18.03	0.0005	40.00
661.35	-2.49	17.97	0.0009	40.05
662.25	-2.49	17.88	0.0011	40.10
663.14	-2.49	17.78	0.0013	40.15
664.03	-2.49	17.67	0.0014	40.20
664.91	-2.49	17.56	0.0014	40.25
665.78	-2.49	17.44	0.0014	40.30
666.65	-2.49	17.32	0.0014	40.35
667.52	-2.49	17.21	0.0014	40.40
668.37	-2.49	17.09	0.0015	40.45
669.23	-2.49	16.98	0.0016	40.50
670.07	-2.49	16.87	0.0017	40.55
670.91	-2.49	16.76	0.0018	40.60
671.75	-2.49	16.65	0.0019	40.65
672.58	-2.49	16.54	0.0019	40.70
673.40	-2.49	16.44	0.0019	40.75
674.22	-2.49	16.34	0.0018	40.80
675.03	-2.49	16.23	0.0018	40.85
675.84	-2.49	16.14	0.0018	40.90
676.65	-2.49	16.04	0.0017	40.95
677.45	-2.49	15.94	0.0017	41.00
678.24	-2.49	15.85	0.0017	41.05
679.03	-2.49	15.76	0.0016	41.10
679.82	-2.49	15.67	0.0016	41.15
680.60	-2.49	15.58	0.0016	41.20
681.38	-2.49	15.49	0.0016	41.25
682.15	-2.49	15.41	0.0015	41.30
682.92	-2.49	15.33	0.0015	41.35
683.68	-2.49	15.24	0.0015	41.40
684.44	-2.49	15.16	0.0014	41.45
685.20	-2.49	15.08	0.0014	41.50
685.95	-2.49	15.01	0.0013	41.55
686.70	-2.49	14.93	0.0013	41.60
687.44	-2.49	14.86	0.0013	41.65
688.18	-2.49	14.78	0.0012	41.70
688.92	-2.49	14.71	0.0012	41.75
689.65	-2.49	14.64	0.0012	41.80
690.39	-2.49	14.57	0.0011	41.85
691.11	-2.49	14.50	0.0011	41.90
691.83	-2.49	14.43	0.0011	41.95
692.55	-2.49	14.36	0.0010	42.00
693.27	-2.49	14.30	0.0010	42.05
693.98	-2.49	14.23	0.0010	42.10
694.69	-2.49	14.17	0.0009	42.15
695.40	-2.49	14.11	0.0009	42.20
696.11	-2.49	14.05	0.0009	42.25
696.81	-2.49	13.99	0.0008	42.30
697.50	-2.49	13.93	0.0008	42.35
698.20	-2.49	13.87	0.0008	42.40
698.89	-2.49	13.81	0.0008	42.45
699.58	-2.49	13.76	0.0007	42.50
700.27	-2.49	13.70	0.0007	42.55
700.95	-2.49	13.65	0.0007	42.60
701.63	-2.49	13.59	0.0007	42.65
702.31	-2.49	13.54	0.0006	42.70
702.98	-2.49	13.49	0.0006	42.75
703.66	-2.49	13.43	0.0006	42.80
704.33	-2.49	13.38	0.0006	42.85
705.00	-2.49	13.33	0.0006	42.90
705.66	-2.49	13.29	0.0005	42.95
706.32	-2.49	13.24	0.0005	43.00
706.99	-2.49	13.19	0.0005	43.05
707.64	-2.49	13.14	0.0005	43.10
708.30	-2.49	13.10	0.0005	43.15
708.95	-2.49	13.05	0.0004	43.20
709.60	-2.49	13.01	0.0004	43.25
710.25	-2.49	12.96	0.0004	43.30
710.90	-2.49	12.92	0.0004	43.35
711.55	-2.49	12.88	0.0004	43.40
712.19	-2.49	12.83	0.0003	43.45
712.83	-2.49	12.79	0.0003	43.50
713.47	-2.49	12.75	0.0003	43.55
714.10	-2.49	12.71	0.0003	43.60
714.74	-2.49	12.67	0.0003	43.65
715.37	-2.49	12.63	0.0003	43.70
716.00	-2.49	12.59	0.0003	43.75
716.63	-2.49	12.55	0.0002	43.80
717.26	-2.49	12.51	0.0002	43.85
717.88	-2.49	12.48	0.0002	43.90
718.50	-2.49	12.44	0.0002	43.95
719.12	-2.49	12.40	0.0002	44.00
719.74	-2.49	12.37	0.0002	44.05
720.36	-2.49	12.33	0.0002	44.10
720.98	-2.49	12.30	0.0002	44.15
721.59	-2.49	12.26	0.0001	44.20
722.20	-2.49	12.23	0.0001	44.25
722.81	-2.49	12.19	0.0001	44.30
723.42	-2.49	12.16	0.0001	44.35
724.03	-2.49	12.13	0.0001	44.40
724.63	-2.49	12.10	0.0001	44.45
725.24	-2.49	12.06	0.0001	44.50
725.84	-2.49	12.03	0.0001	44.55
726.44	-2.49	12.00	0.0001	44.60
727.04	-2.49	11.97	0.0001	44.65
727.64	-2.49	11.94	0.0001	44.70
728.24	-2.49	11.91	0.0000	44.75
728.83	-2.49	11.88	0.0000	44.80
729.42	-2.49	11.85	0.0000	44.85
730.01	-2.49	11.82	0.0000	44.90
730.61	-2.49	11.79	0.0000	44.95
731.19	-2.49	11.76	0.0000	45.00
731.78	-2.49	11.74	0.0000	45.05
732.37	-2.49	11.71	0.0000	45.10
732.95	-2.49	11.68	0.0000	45.15
733.54	-2.49	11.65	0.0000	45.20
734.12	-2.49	11.62	0.0000	45.25
734.70	-2.49	11.60	0.0000	45.30
735.28	-2.49	11.57	0.0000	45.35
735.86	-2.49	11.55	0.0000	45.40
736.43	-2.49	11.52	0.0000	45.45
737.01	-2.49	11.49	-0.0001	45.50
737.58	-2.49	11.47	-0.0001	45.55
738.15	-2.49	11.44	-0.0001	45.60
738.73	-2.49	11.42	-0.0001	45.65
739.30	-2.49	11.39	-0.0001	45.70
739.86	-2.49	11.37	-0.0001	45.75
740.43	-2.49	11.34	-0.0001	45.80
741.00	-2.49	11.32	-0.0001	45.85
741.56	-2.49	11.30	-0.0001	45.90
742.13	-2.49	11.27	-0.0001	45.95
742.69	-2.49	11.25	-0.0001	46.00
743.25	-2.49	11.23	-0.0001	46.05
743.81	-2.49	11.20	-0.0001	46.10
744.37	-2.49	11.18	-0.0001	46.15
744.93	-2.49	11.16	-0.0001	46.20
745.49	-2.49	11.14	-0.0001	46.25
746.05	-2.49	11.11	-0.0001	46.30
746.60	-2.49	11.09	-0.0001	46.35
747.15	-2.49	11.07	-0.0001	46.40
747.71	-2.49	11.05	-0.0001	46.45
748.26	-2.49	11.03	-0.0001	46.50
748.81	-2.49	11.00	-0.0001	46.55
749.36	-2.49	10.98	-0.0002	46.60
749.91	-2.49	10.96	-0.0002	46.65
750.46	-2.49	10.94	-0.0002	46.70
751.00	-2.49	10.92	-0.0002	46.75
751.55	-2.49	10.90	-0.0002	46.80
752.09	-2.49	10.88	-0.0002	46.85
752.64	-2.49	10.86	-0.0002	46.90
753.18	-2.49	10.84	-0.0002	46.95
753.72	-2.49	10.82	-0.0002	47.00
754.26	-2.49	10.80	-0.0002	47.05
754.80	-2.49	10.78	-0.0002	47.10
755.34	-2.49	10.76	-0.0002	47.15
755.88	-2.49	10.74	-0.0002	47.20
756.41	-2.49	10.72	-0.0002	47.25
756.95	-2.49	10.70	-0.0002	47.30
757.48	-2.49	10.69	-0.0002	47.35
758.02	-2.49	10.67	-0.0002	47.40
758.55	-2.49	10.65	-0.0002	47.45
759.08	-2.49	10.63	-0.0002	47.50
759.61	-2.49	10.61	-0.0002	47.55
760.14	-2.49	10.59	-0.0002	47.60
760.67	-2.49	10.58	-0.0002	47.65
761.20	-2.49	10.56	-0.0002	47.70
761.73	-2.49	10.54	-0.0002	47.75
762.26	-2.49	10.52	-0.0002	47.80
762.78	-2.49	10.50	-0.0002	47.85
763.31	-2.49	10.49	-0.0002	47.90
763.83	-2.49	10.47	-0.0002	47.95
764.35	-2.49	10.45	-0.0002	48.00
764.87	-2.49	10.44	-0.0002	48.05
765.40	-2.49	10.42	-0.0002	48.10
765.92	-2.49	10.40	-0.0002	48.15
766.44	-2.49	10.38	-0.0002	48.20
766.95	-2.49	10.37	-0.0003	48.25
767.47	-2.49	10.35	-0.0003	48.30
767.99	-2.49	10.33	-0.0003	48.35
768.51	-2.49	10.32	-0.0003	48.40
769.02	-2.49	10.30	-0.0003	48.45
769.54	-2.49	10.29	-0.0003	48.50
770.05	-2.49	10.27	-0.0003	48.55
770.56	-2.49	10.25	-0.0003	48.60
771.08	-2.49	10.24	-0.0003	48.65
771.59	-2.49	10.22	-0.0003	48.70
772.10	-2.49	10.21	-0.0003	48.75
772.61	-2.49	10.19	-0.0003	48.80
773.12	-2.49	10.17	-0.0003	48.85
773.63	-2.49	10.16	-0.0003	48.90
774.13	-2.49	10.14	-0.0003	48.95
774.64	-2.49	10.13	-0.0003	49.00
775.15	-2.49	10.11	-0.0003	49.05
775.65	-2.49	10.10	-0.0003	49.10
776.16	-2.49	10.08	-0.0003	49.15
776.66	-2.49	10.07	-0.0003	49.20
777.16	-2.49	10.05	-0.0003	49.25
777.66	-2.49	10.04	-0.0003	49.30
778.17	-2.49	10.02	-0.0003	49.35
778.67	-2.49	10.01	-0.0003	49.40
779.17	-2.49	9.99	-0.0003	49.45
779.67	-2.49	9.98	-0.0003	49.50
780.17	-2.49	9.97	-0.0003	49.55
780.66	-2.49	9.95	-0.0003	49.60
781.16	-2.49	9.94	-0.0003	49.65
781.66	-2.49	9.92	-0.0003	49.70
782.15	-2.49	9.91	-0.0003	49.75
782.65	-2.49	9.89	-0.0003	49.80
783.14	-2.49	9.88	-0.0003	49.85
783.64	-2.49	9.87	-0.0004	49.90
784.13	-2.49	9.85	-0.0004	49.95
784.62	-2.49	9.84	-0.0003	50.00
785.11	-2.49	9.82	-0.0003	50.05
785.60	-2.49	9.81	-0.0003	50.10
786.09	-2.49	9.80	-0.0003	50.15
786.58	-2.49	9.78	-0.0003	50.20
787.07	-2.49	9.77	-0.0003	50.25
787.56	-2.49	9.76	-0.0003	50.30
788.05	-2.49	9.74	-0.0003	50.35
788.53	-2.49	9.73	-0.0003	50.40
789.02	-2.49	9.72	-0.0003	50.45
789.51	-2.49	9.70	-0.0003	50.50
789.99	-2.49	9.69	-0.0003	50.55
790.48	-2.49	9.68	-0.0003	50.60
790.96	-2.49	9.66	-0.0003	50.65
791.44	-2.49	9.65	-0.0003	50.70
791.92	-2.49	9.64	-0.0003	50.75
792.41	-2.49	9.63	-0.0003	50.80
792.89	-2.49	9.61	-0.0003	50.85
793.37	-2.49	9.60	-0.0004	50.90
793.85	-2.49	9.59	-0.0004	50.95
794.33	-2.49	9.57	-0.0004	51.00
794.80	-2.49	9.56	-0.0004	51.05
795.28	-2.49	9.55	-0.0004	51.10
795.76	-2.49	9.54	-0.0004	51.15
796.24	-2.49	9.52	-0.0004	51.20
796.71	-2.49	9.51	-0.0004	51.25
797.19	-2.49	9.50	-0.0004	51.30
797.66	-2.49	9.49	-0.0004	51.35
798.14	-2.49	9.48	-0.0004	51.40
798.61	-2.49	9.46	-0.0004	51.45
799.08	-2.49	9.45	-0.0004	51.50
799.55	-2.49	9.44	-0.0004	51.55
800.03	-2.49	9.43	-0.0004	51.60
800.50	-2.49	9.42	-0.0004	51.65
800.97	-2.49	9.40	-0.0004	51.70
801.44	-2.49	9.39	-0.0004	51.75
801.91	-2.49	9.38	-0.0004	51.80
802.38	-2.49	9.37	-0.0004	51.85
802.84	-2.49	9.36	-0.0004	51.90
803.31	-2.49	9.34	-0.0004	51.95
803.78	-2.49	9.33	-0.0004	52.00
804.24	-2.49	9.32	-0.0004	52.05
804.71	-2.49	9.31	-0.0004	52.10
805.18	-2.49	9.30	-0.0004	52.15
805.64	-2.49	9.29	-0.0004	52.20
806.10	-2.49	9.28	-0.0004	52.25
806.57	-2.49	9.26	-0.0004	52.30
807.03	-2.49	9.25	-0.0004	52.35
807.49	-2.49	9.24	-0.0004	52.40
807.95	-2.49	9.23	-0.0004	52.45
808.42	-2.49	9.22	-0.0004	52.50
808.88	-2.49	9.21	-0.0004	52.55
809.34	-2.49	9.20	-0.0004	52.60
809.80	-2.49	9.19	-0.0004	52.65
810.26	-2.49	9.18	-0.0004	52.70
810.71	-2.49	9.16	-0.0004	52.75
811.17	-2.49	9.15	-0.0004	52.80
811.63	-2.49	9.14	-0.0004	52.85
812.09	-2.49	9.13	-0.0004	52.90
812.54	-2.49	9.12	-0.0004	52.95
813.00	-2.49	9.11	-0.0004	53.00
813.45	-2.49	9.10	-0.0004	53.05
813.91	-2.49	9.09	-0.0004	53.10
814.36	-2.49	9.08	-0.0004	53.15
814.82	-2.49	9.07	-0.0004	53.20
815.27	-2.49	9.06	-0.0004	53.25
815.72	-2.49	9.05	-0.0004	53.30
816.17	-2.49	9.04	-0.0004	53.35
816.62	-2.49	9.03	-0.0004	53.40
817.08	-2.49	9.02	-0.0004	53.45
817.53	-2.49	9.00	-0.0004	53.50
817.98	-2.49	8.99	-0.0004	53.55
818.43	-2.49	8.98	-0.0004	53.60
818.87	-2.49	8.97	-0.0004	53.65
819.32	-2.49	8.96	-0.0004	53.70
819.77	-2.49	8.95	-0.0004	53.75
820.22	-2.49	8.94	-0.0004	53.80
820.67	-2.49	8.93	-0.0004	53.85
821.11	-2.49	8.92	-0.0004	53.90
821.56	-2.49	8.91	-0.0004	53.95
822.00	-2.49	8.90	-0.0004	54.00
822.45	-2.49	8.89	-0.0004	54.05
822.89	-2.49	8.88	-0.0004	54.10
823.34	-2.49	8.87	-0.0004	54.15
823.78	-2.49	8.86	-0.0004	54.20
824.22	-2.49	8.85	-0.0004	54.25
824.66	-2.49	8.84	-0.0004	54.30
825.11	-2.49	8.83	-0.0004	54.35
825.55	-2.49	8.82	-0.0004	54.40
825.99	-2.49	8.81	-0.0004	54.45
826.43	-2.49	8.80	-0.0004	54.50
826.87	-2.49	8.79	-0.0004	54.55
827.31	-2.49	8.79	-0.0004	54.60
827.75	-2.49	8.78	-0.0004	54.65
828.19	-2.49	8.77	-0.0004	54.70
828.62	-2.49	8.76	-0.0004	54.75
829.06	-2.49	8.75	-0.0004	54.80
829.50	-2.49	8.74	-0.0004	54.85
829.94	-2.49	8.73	-0.0004	54.90
830.37	-2.49	8.72	-0.0004	54.95
830.81	-2.49	8.71	-0.0004	55.00
831.24	-2.49	8.70	-0.0004	55.05
831.68	-2.49	8.69	-0.0004	55.10
832.11	-2.49	8.68	-0.0004	55.15
832.55	-2.49	8.67	-0.0004	55.20
832.98	-2.49	8.66	-0.0004	55.25
833.41	-2.49	8.65	-0.0004	55.30
833.84	-2.49	8.64	-0.0004	55.35
834.28	-2.49	8.64	-0.0004	55.40
834.71	-2.49	8.63	-0.0004	55.45
835.14	-2.49	8.62	-0.0004	55.50
835.57	-2.49	8.61	-0.0004	55.55
836.00	-2.49	8.60	-0.0004	55.60
836.43	-2.49	8.59	-0.0004	55.65
836.86	-2.49	8.58	-0.0004	55.70
837.29	-2.49	8.57	-0.0004	55.75
837.72	-2.49	8.56	-0.0004	55.80
838.14	-2.49	8.56	-0.0004	55.85
838.57	-2.49	8.55	-0.0004	55.90
839.00	-2.49	8.54	-0.0004	55.95
839.43	-2.49	8.53	-0.0004	56.00
839.85	-2.49	8.52	-0.0005	56.05
840.28	-2.49	8.51	-0.0005	56.10
840.70	-2.49	8.50	-0.0005	56.15
841.13	-2.49	8.49	-0.0005	56.20
841.55	-2.49	8.49	-0.0005	56.25
841.98	-2.49	8.48	-0.0005	56.30
842.40	-2.49	8.47	-0.0005	56.35
842.82	-2.49	8.46	-0.0005	56.40
843.25	-2.49	8.45	-0.0005	56.45
843.67	-2.49	8.44	-0.0005	56.50
844.09	-2.49	8.43	-0.0005	56.55
844.51	-2.49	8.43	-0.0005	56.60
844.93	-2.49	8.42	-0.0005	56.65
845.35	-2.49	8.41	-0.0005	56.70
845.77	-2.49	8.40	-0.0005	56.75
846.19	-2.49	8.39	-0.0005	56.80
846.61	-2.49	8.39	-0.0005	56.85
847.03	-2.49	8.38	-0.0005	56.90
847.45	-2.49	8.37	-0.0005	56.95
847.87	-2.49	8.36	-0.0005	57.00
848.29	-2.49	8.35	-0.0005	57.05
848.71	-2.49	8.34	-0.0005	57.10
849.12	-2.49	8.34	-0.0005	57.15
849.54	-2.49	8.33	-0.0005	57.20
849.95	-2.49	8.32	-0.0005	57.25
850.37	-2.49	8.31	-0.0005	57.30
850.79	-2.49	8.30	-0.0005	57.35
851.20	-2.49	8.30	-0.0005	57.40
851.61	-2.49	8.24	0.0006	57.45
852.02	-2.49	8.11	0.0004	57.50
852.43	-2.49	8.12	-0.0040	57.55
852.83	-2.48	8.15	-0.0036	57.60
853.24	-2.49	8.19	-0.0007	57.65
853.65	-2.49	8.21	0.0015	57.70
854.06	-2.49	8.22	0.0023	57.75
854.48	-2.49	8.22	0.0019	57.80
854.89	-2.49	8.22	0.0008	57.85
855.30	-2.49	8.21	-0.0003	57.90
855.71	-2.49	8.21	-0.0011	57.95
856.12	-2.49	8.20	-0.0015	58.00
856.53	-2.49	8.19	-0.0015	58.05
856.94	-2.49	8.18	-0.0012	58.10
857.35	-2.49	8.18	-0.0008	58.15
857.75	-2.49	8.17	-0.0004	58.20
858.16	-2.49	8.16	-0.0002	58.25
858.57	-2.49	8.16	-0.0002	58.30
858.98	-2.49	8.15	-0.0002	58.35
859.39	-2.49	8.14	-0.0004	58.40
859.79	-2.49	8.13	-0.0005	58.45
860.20	-2.49	8.13	-0.0007	58.50
860.61	-2.49	8.12	-0.0007	58.55
861.01	-2.49	8.11	-0.0007	58.60
861.42	-2.49	8.10	-0.0007	58.65
861.82	-2.49	8.10	-0.0006	58.70
862.23	-2.49	8.09	-0.0006	58.75
862.63	-2.49	8.08	-0.0006	58.80
863.03	-2.49	8.08	-0.0005	58.85
863.44	-2.49	8.07	-0.0006	58.90
863.84	-2.49	8.06	-0.0006	58.95
864.24	-2.49	8.05	-0.0006	59.00
864.65	-2.49	8.05	-0.0006	59.05
865.05	-2.49	8.04	-0.0006	59.10
865.45	-2.49	8.03	-0.0006	59.15
865.85	-2.49	8.03	-0.0006	59.20
866.25	-2.49	8.02	-0.0006	59.25
866.65	-2.49	8.01	-0.0006	59.30
867.05	-2.49	8.01	-0.0006	59.35
867.45	-2.49	8.00	-0.0006	59.40
867.85	-2.49	7.99	-0.0006	59.45
868.25	-2.49	7.99	-0.0006	59.50
868.65	-2.49	7.98	-0.0006	59.55
869.05	-2.49	7.97	-0.0006	59.60
869.45	-2.49	7.96	-0.0006	59.65
869.85	-2.49	7.96	-0.0006	59.70
870.25	-2.49	7.95	-0.0006	59.75
870.64	-2.49	7.94	-0.0006	59.80
871.04	-2.49	7.94	-0.0006	59.85
871.44	-2.49	7.93	-0.0006	59.90
871.83	-2.49	7.92	-0.0006	59.95
872.23	-2.49	7.92	-0.0006	60.00
872.63	-2.49	7.91	-0.0005	60.05
873.02	-2.49	7.90	-0.0005	60.10
873.42	-2.49	7.90	-0.0005	60.15
873.81	-2.49	7.89	-0.0005	60.20
874.20	-2.49	7.88	-0.0005	60.25
874.60	-2.49	7.88	-0.0005	60.30
874.99	-2.49	7.87	-0.0005	60.35
875.39	-2.49	7.86	-0.0005	60.40
875.78	-2.49	7.86	-0.0005	60.45
876.17	-2.49	7.85	-0.0005	60.50
876.56	-2.49	7.85	-0.0005	60.55
876.96	-2.49	7.84	-0.0005	60.60
877.35	-2.49	7.83	-0.0005	60.65
877.74	-2.49	7.83	-0.0005	60.70
878.13	-2.49	7.82	-0.0005	60.75
878.52	-2.49	7.81	-0.0005	60.80
878.91	-2.49	7.81	-0.0005	60.85
879.30	-2.49	7.80	-0.0005	60.90
879.69	-2.49	7.79	-0.0005	60.95
880.08	-2.49	7.79	-0.0005	61.00
880.47	-2.49	7.78	-0.0005	61.05
880.86	-2.49	7.78	-0.0005	61.10
881.25	-2.49	7.77	-0.0005	61.15
881.64	-2.49	7.76	-0.0005	61.20
882.02	-2.49	7.76	-0.0005	61.25
882.41	-2.49	7.75	-0.0005	61.30
882.80	-2.49	7.74	-0.0005	61.35
883.19	-2.49	7.74	-0.0005	61.40
883.57	-2.49	7.73	-0.0005	61.45
883.96	-2.49	7.73	-0.0005	61.50
884.35	-2.49	7.72	-0.0005	61.55
884.73	-2.49	7.71	-0.0005	61.60
885.12	-2.49	7.71	-0.0005	61.65
885.50	-2.49	7.70	-0.0005	61.70
885.89	-2.49	7.70	-0.0005	61.75
886.27	-2.49	7.69	-0.0005	61.80
886.66	-2.49	7.68	-0.0005	61.85
887.04	-2.49	7.68	-0.0005	61.90
887.43	-2.49	7.67	-0.0005	61.95
887.81	-2.49	7.67	-0.0005	62.00
888.19	-2.49	7.66	-0.0005	62.05
888.57	-2.49	7.66	-0.0005	62.10
888.96	-2.49	7.65	-0.0005	62.15
889.34	-2.49	7.64	-0.0005	62.20
889.72	-2.49	7.64	-0.0005	62.25
890.10	-2.49	7.63	-0.0005	62.30
890.48	-2.49	7.63	-0.0005	62.35
890.87	-2.49	7.62	-0.0005	62.40
891.25	-2.49	7.61	-0.0005	62.45
891.63	-2.49	7.61	-0.0005	62.50
892.01	-2.49	7.60	-0.0005	62.55
892.39	-2.49	7.60	-0.0005	62.60
892.77	-2.49	7.59	-0.0005	62.65
893.15	-2.49	7.59	-0.0005	62.70
893.53	-2.49	7.58	-0.0005	62.75
893.90	-2.49	7.57	-0.0005	62.80
894.28	-2.49	7.57	-0.0005	62.85
894.66	-2.49	7.56	-0.0005	62.90
895.04	-2.49	7.56	-0.0005	62.95
895.42	-2.49	7.55	-0.0005	63.00
895.80	-2.49	7.55	-0.0005	63.05
896.17	-2.49	7.54	-0.0005	63.10
896.55	-2.49	7.54	-0.0005	63.15
896.93	-2.49	7.53	-0.0005	63.20
897.30	-2.49	7.53	-0.0005	63.25
897.68	-2.49	7.52	-0.0005	63.30
898.05	-2.49	7.51	-0.0005	63.35
898.43	-2.49	7.51	-0.0005	63.40
898.81	-2.49	7.50	-0.0005	63.45
899.18	-2.49	7.50	-0.0005	63.50
899.55	-2.49	7.49	-0.0005	63.55
899.93	-2.49	7.49	-0.0005	63.60
900.30	-2.49	7.48	-0.0005	63.65
900.68	-2.49	7.48	-0.0005	63.70
901.05	-2.49	7.47	-0.0005	63.75
901.42	-2.49	7.47	-0.0005	63.80
901.80	-2.49	7.46	-0.0005	63.85
902.17	-2.49	7.46	-0.0005	63.90
902.54	-2.49	7.45	-0.0005	63.95
902.92	-2.49	7.45	-0.0005	64.00
903.29	-2.49	7.44	-0.0005	64.05
903.66	-2.49	7.43	-0.0005	64.10
904.03	-2.49	7.43	-0.0005	64.15
904.40	-2.49	7.42	-0.0005	64.20
904.77	-2.49	7.42	-0.0005	64.25
905.14	-2.49	7.41	-0.0005	64.30
905.52	-2.49	7.41	-0.0005	64.35
905.89	-2.49	7.40	-0.0005	64.40
906.26	-2.49	7.40	-0.0005	64.45
906.63	-2.49	7.39	-0.0005	64.50
907.00	-2.49	7.39	-0.0005	64.55
907.36	-2.49	7.38	-0.0005	64.60
907.73	-2.49	7.38	-0.0005	64.65
908.10	-2.49	7.37	-0.0005	64.70
908.47	-2.49	7.37	-0.0005	64.75
908.84	-2.49	7.36	-0.0005	64.80
909.21	-2.49	7.36	-0.0005	64.85
909.58	-2.49	7.35	-0.0005	64.90
909.94	-2.49	7.35	-0.0005	64.95
910.31	-2.49	7.34	-0.0005	65.00
910.68	-2.49	7.34	-0.0005	65.05
911.04	-2.49	7.33	-0.0005	65.10
911.41	-2.49	7.33	-0.0005	65.15
911.78	-2.49	7.33	-0.0005	65.20
912.14	-2.49	7.32	-0.0005	65.25
912.51	-2.49	7.32	-0.0005	65.30
912.87	-2.49	7.31	-0.0005	65.35
913.24	-2.49	7.31	-0.0005	65.40
913.61	-2.49	7.30	-0.0005	65.45
913.97	-2.49	7.30	-0.0005	65.50
914.34	-2.49	7.29	-0.0005	65.55
914.70	-2.49	7.29	-0.0005	65.60
915.06	-2.49	7.28	-0.0005	65.65
915.43	-2.49	7.28	-0.0005	65.70
915.79	-2.49	7.27	-0.0006	65.75
916.16	-2.49	7.27	-0.0006	65.80
916.52	-2.49	7.26	-0.0006	65.85
916.88	-2.49	7.26	-0.0006	65.90
917.24	-2.49	7.25	-0.0006	65.95
917.61	-2.49	7.25	-0.0006	66.00
917.97	-2.49	7.25	-0.0006	66.05
918.33	-2.49	7.24	-0.0006	66.10
918.69	-2.49	7.24	-0.0006	66.15
919.05	-2.49	7.23	-0.0006	66.20
919.42	-2.49	7.23	-0.0006	66.25
919.78	-2.49	7.22	-0.0006	66.30
920.14	-2.49	7.22	-0.0006	66.35
920.50	-2.49	7.21	-0.0006	66.40
920.86	-2.49	7.21	-0.0006	66.45
921.22	-2.49	7.20	-0.0006	66.50
921.58	-2.49	7.20	-0.0006	66.55
921.94	-2.49	7.20	-0.0006	66.60
922.30	-2.49	7.19	-0.0006	66.65
922.66	-2.49	7.19	-0.0006	66.70
923.02	-2.49	7.18	-0.0006	66.75
923.38	-2.49	7.18	-0.0006	66.80
923.74	-2.49	7.17	-0.0006	66.85
924.10	-2.49	7.17	-0.0006	66.90
924.45	-2.49	7.17	-0.0006	66.95
924.81	-2.49	7.16	-0.0006	67.00
925.17	-2.49	7.16	-0.0006	67.05
925.53	-2.49	7.15	-0.0006	67.10
925.89	-2.49	7.15	-0.0006	67.15
926.24	-2.49	7.14	-0.0006	67.20
926.60	-2.49	7.14	-0.0006	67.25
926.96	-2.49	7.14	-0.0006	67.30
927.31	-2.49	7.13	-0.0006	67.35
927.67	-2.49	7.13	-0.0006	67.40
928.03	-2.49	7.12	-0.0006	67.45
928.38	-2.49	7.12	-0.0006	67.50
928.74	-2.49	7.11	-0.0006	67.55
929.09	-2.49	7.11	-0.0006	67.60
929.45	-2.49	7.11	-0.0006	67.65
929.80	-2.49	7.10	-0.0006	67.70
930.16	-2.49	7.10	-0.0006	67.75
930.51	-2.49	7.09	-0.0006	67.80
930.87	-2.49	7.09	-0.0006	67.85
931.22	-2.49	7.09	-0.0006	67.90
931.58	-2.49	7.08	-0.0006	67.95
931.93	-2.49	7.08	-0.0006	68.00
932.28	-2.49	7.07	-0.0006	68.05
932.64	-2.49	7.07	-0.0006	68.10
932.99	-2.49	7.07	-0.0006	68.15
933.34	-2.49	7.06	-0.0006	68.20
933.70	-2.49	7.06	-0.0006	68.25
934.05	-2.49	7.05	-0.0006	68.30
934.40	-2.49	7.05	-0.0006	68.35
934.76	-2.49	7.05	-0.0006	68.40
935.11	-2.49	7.04	-0.0006	68.45
935.46	-2.49	7.04	-0.0006	68.50
935.81	-2.49	7.03	-0.0006	68.55
936.16	-2.49	7.03	-0.0006	68.60
936.51	-2.49	7.03	-0.0006	68.65
936.87	-2.49	7.02	-0.0006	68.70
937.22	-2.49	7.02	-0.0006	68.75
937.57	-2.49	7.01	-0.0006	68.80
937.92	-2.49	7.01	-0.0006	68.85
938.27	-2.49	7.01	-0.0006	68.90
938.62	-2.49	7.00	-0.0006	68.95
938.97	-2.49	7.00	-0.0006	69.00
939.32	-2.49	7.00	-0.0006	69.05
939.67	-2.49	6.99	-0.0006	69.10
940.02	-2.49	6.99	-0.0006	69.15
940.37	-2.49	6.98	-0.0006	69.20
940.72	-2.49	6.98	-0.0006	69.25
941.07	-2.49	6.98	-0.0006	69.30
941.41	-2.49	6.97	-0.0006	69.35
941.76	-2.49	6.97	-0.0006	69.40
942.11	-2.49	6.97	-0.0006	69.45
942.46	-2.49	6.96	-0.0006	69.50
942.81	-2.49	6.96	-0.0006	69.55
943.16	-2.49	6.96	-0.0006	69.60
943.50	-2.49	6.95	-0.0006	69.65
943.85	-2.49	6.95	-0.0006	69.70
944.20	-2.49	6.94	-0.0006	69.75
944.55	-2.49	6.94	-0.0006	69.80
944.89	-2.49	6.94	-0.0006	69.85
945.24	-2.49	6.93	-0.0006	69.90
945.59	-2.49	6.93	-0.0006	69.95
945.93	-2.49	6.93	-0.0006	70.00
946.28	-2.49	6.92	-0.0006	70.05
946.62	-2.49	6.92	-0.0006	70.10
946.97	-2.49	6.92	-0.0006	70.15
947.32	-2.49	6.91	-0.0006	70.20
947.66	-2.49	6.91	-0.0006	70.25
948.01	-2.49	6.91	-0.0006	70.30
948.35	-2.49	6.90	-0.0006	70.35
948.70	-2.49	6.90	-0.0006	70.40
949.04	-2.49	6.89	-0.0006	70.45
949.39	-2.49	6.89	-0.0006	70.50
949.73	-2.49	6.89	-0.0006	70.55
950.07	-2.49	6.88	-0.0006	70.60
950.42	-2.49	6.88	-0.0006	70.65
950.76	-2.49	6.88	-0.0006	70.70
951.11	-2.49	6.87	-0.0006	70.75
951.45	-2.49	6.87	-0.0006	70.80
951.79	-2.49	6.87	-0.0006	70.85
952.14	-2.49	6.86	-0.0006	70.90
952.48	-2.49	6.86	-0.0006	70.95
952.82	-2.49	6.86	-0.0006	71.00
953.17	-2.49	6.85	-0.0006	71.05
953.51	-2.49	6.85	-0.0006	71.10
953.85	-2.49	6.85	-0.0006	71.15
954.19	-2.49	6.84	-0.0006	71.20
954.54	-2.49	6.84	-0.0006	71.25
954.88	-2.49	6.84	-0.0006	71.30
955.22	-2.49	6.83	-0.0006	71.35
955.56	-2.49	6.83	-0.0006	71.40
955.90	-2.49	6.83	-0.0006	71.45
956.24	-2.49	6.82	-0.0006	71.50
956.58	-2.49	6.82	-0.0006	71.55
956.93	-2.49	6.82	-0.0006	71.60
957.27	-2.49	6.81	-0.0006	71.65
957.61	-2.49	6.81	-0.0006	71.70
957.95	-2.49	6.81	-0.0006	71.75
958.29	-2.49	6.81	-0.0006	71.80
958.63	-2.49	6.80	-0.0006	71.85
958.97	-2.49	6.80	-0.0006	71.90
959.31	-2.49	6.80	-0.0006	71.95
959.65	-2.49	6.79	-0.0006	72.00
959.99	-2.49	6.79	-0.0006	72.05
960.33	-2.49	6.79	-0.0006	72.10
960.67	-2.49	6.78	-0.0006	72.15
961.01	-2.49	6.78	-0.0006	72.20
961.34	-2.49	6.78	-0.0006	72.25
961.68	-2.49	6.77	-0.0006	72.30
962.02	-2.49	6.77	-0.0006	72.35
962.36	-2.49	6.76	-0.0006	72.40
962.70	-2.49	6.76	-0.0006	72.45
963.04	-2.49	6.76	-0.0006	72.50
963.37	-2.49	6.75	-0.0006	72.55
963.71	-2.49	6.75	-0.0006	72.60
964.05	-2.49	6.74	-0.0006	72.65
964.38	-2.49	6.74	-0.0006	72.70
964.72	-2.49	6.73	-0.0005	72.75
965.06	-2.49	6.72	-0.0005	72.80
965.39	-2.49	6.72	-0.0005	72.85
965.73	-2.49	6.71	-0.0005	72.90
966.07	-2.49	6.71	-0.0005	72.95
966.40	-2.49	6.70	-0.0005	73.00
966.74	-2.49	6.69	-0.0005	73.05
967.07	-2.49	6.69	-0.0005	73.10
967.40	-2.49	6.68	-0.0005	73.15
967.74	-2.49	6.67	-0.0005	73.20
968.07	-2.49	6.67	-0.0005	73.25
968.40	-2.49	6.66	-0.0005	73.30
968.74	-2.49	6.65	-0.0005	73.35
969.07	-2.49	6.65	-0.0005	73.40
969.40	-2.49	6.64	-0.0005	73.45
969.73	-2.49	6.63	-0.0005	73.50
970.07	-2.49	6.62	-0.0005	73.55
970.40	-2.49	6.62	-0.0005	73.60
970.73	-2.49	6.61	-0.0005	73.65
971.06	-2.49	6.60	-0.0005	73.70
971.39	-2.49	6.59	-0.0005	73.75
971.72	-2.49	6.59	-0.0005	73.80
972.05	-2.49	6.58	-0.0005	73.85
972.37	-2.49	6.57	-0.0005	73.90
972.70	-2.49	6.56	-0.0005	73.95
973.03	-2.49	6.55	-0.0005	74.00
973.36	-2.49	6.54	-0.0005	74.05
973.69	-2.49	6.54	-0.0005	74.10
974.01	-2.49	6.53	-0.0005	74.15
974.34	-2.49	6.52	-0.0005	74.20
974.66	-2.49	6.51	-0.0005	74.25
974.99	-2.49	6.50	-0.0005	74.30
975.31	-2.49	6.49	-0.0005	74.35
975.64	-2.49	6.48	-0.0005	74.40
975.96	-2.49	6.48	-0.0004	74.45
976.29	-2.49	6.47	-0.0004	74.50
976.61	-2.49	6.46	-0.0004	74.55
976.93	-2.49	6.45	-0.0004	74.60
977.25	-2.49	6.44	-0.0004	74.65
977.58	-2.49	6.43	-0.0004	74.70
977.90	-2.49	6.42	-0.0004	74.75
978.22	-2.49	6.41	-0.0004	74.80
978.54	-2.49	6.40	-0.0004	74.85
978.86	-2.49	6.39	-0.0004	74.90
979.18	-2.49	6.38	-0.0004	74.95
979.50	-2.49	6.37	-0.0004	75.00
979.81	-2.49	6.36	-0.0004	75.05
980.13	-2.49	6.35	-0.0004	75.10
980.45	-2.49	6.34	-0.0004	75.15
980.77	-2.49	6.33	-0.0004	75.20
981.08	-2.49	6.32	-0.0004	75.25
981.40	-2.49	6.31	-0.0004	75.30
981.71	-2.49	6.30	-0.0004	75.35
982.03	-2.49	6.29	-0.0004	75.40
982.34	-2.49	6.28	-0.0004	75.45
982.66	-2.49	6.27	-0.0004	75.50
982.97	-2.49	6.26	-0.0004	75.55
983.28	-2.49	6.25	-0.0004	75.60
983.60	-2.49	6.24	-0.0004	75.65
983.91	-2.49	6.23	-0.0004	75.70
984.22	-2.49	6.22	-0.0004	75.75
984.53	-2.49	6.21	-0.0004	75.80
984.84	-2.49	6.20	-0.0004	75.85
985.15	-2.49	6.19	-0.0004	75.90
985.46	-2.49	6.18	-0.0004	75.95
985.77	-2.49	6.17	-0.0004	76.00
986.08	-2.49	6.16	-0.0004	76.05
986.39	-2.49	6.15	-0.0004	76.10
986.69	-2.49	6.14	-0.0004	76.15
987.00	-2.49	6.13	-0.0004	76.20
987.31	-2.49	6.12	-0.0004	76.25
987.61	-2.49	6.11	-0.0004	76.30
987.92	-2.49	6.10	-0.0004	76.35
988.22	-2.49	6.09	-0.0004	76.40
988.53	-2.49	6.08	-0.0004	76.45
988.83	-2.49	6.07	-0.0004	76.50
989.13	-2.49	6.06	-0.0004	76.55
989.43	-2.49	6.05	-0.0004	76.60
989.74	-2.49	6.04	-0.0004	76.65
990.04	-2.49	6.03	-0.0004	76.70
990.34	-2.49	6.01	-0.0004	76.75
990.64	-2.49	6.00	-0.0004	76.80
990.94	-2.49	5.99	-0.0004	76.85
991.24	-2.49	5.98	-0.0004	76.90
991.54	-2.49	5.97	-0.0004	76.95
991.84	-2.49	5.96	-0.0004	77.00
992.13	-2.49	5.95	-0.0004	77.05
992.43	-2.49	5.94	-0.0004	77.10
992.73	-2.49	5.93	-0.0004	77.15
993.02	-2.49	5.92	-0.0004	77.20
993.32	-2.49	5.91	-0.0004	77.25
993.62	-2.49	5.90	-0.0004	77.30
993.91	-2.49	5.89	-0.0004	77.35
994.20	-2.49	5.87	-0.0004	77.40
994.50	-2.49	5.86	-0.0004	77.45
994.79	-2.49	5.85	-0.0004	77.50
995.08	-2.49	5.84	-0.0004	77.55
995.37	-2.49	5.83	-0.0004	77.60
995.67	-2.49	5.82	-0.0004	77.65
995.96	-2.49	5.81	-0.0004	77.70
996.25	-2.49	5.80	-0.0004	77.75
996.54	-2.49	5.79	-0.0004	77.80
996.83	-2.49	5.78	-0.0004	77.85
997.11	-2.49	5.77	-0.0004	77.90
997.40	-2.49	5.76	-0.0004	77.95
997.69	-2.49	5.74	-0.0004	78.00
997.98	-2.49	5.73	-0.0004	78.05
998.26	-2.49	5.72	-0.0004	78.10
998.55	-2.49	5.71	-0.0004	78.15
998.83	-2.49	5.70	-0.0004	78.20
999.12	-2.49	5.69	-0.0004	78.25
999.40	-2.49	5.68	-0.0004	78.30
999.69	-2.49	5.67	-0.0004	78.35
999.97	-2.49	5.66	-0.0004	78.40
1000.25	-2.49	5.65	-0.0004	78.45
1000.53	-2.49	5.64	-0.0004	78.50
1000.82	-2.49	5.62	-0.0004	78.55
1001.10	-2.49	5.61	-0.0004	78.60
1001.38	-2.49	5.60	-0.0004	78.65
1001.66	-2.49	5.59	-0.0004	78.70
1001.94	-2.49	5.58	-0.0004	78.75
1002.22	-2.49	5.57	-0.0004	78.80
1002.49	-2.49	5.56	-0.0004	78.85
1002.77	-2.49	5.55	-0.0004	78.90
1003.05	-2.49	5.38	0.0018	78.95
1003.31	-2.49	5.27	-0.0034	79.00
1003.58	-2.48	5.34	-0.0073	79.05
1003.84	-2.48	5.41	-0.0027	79.10
1004.12	-2.49	5.45	0.0029	79.15
1004.39	-2.49	5.47	0.0059	79.20
1004.66	-2.49	5.47	0.0056	79.25
1004.94	-2.49	5.46	0.0032	79.30
1005.21	-2.49	5.45	0.0004	79.35
1005.48	-2.49	5.43	-0.0019	79.40
1005.75	-2.49	5.42	-0.0030	79.45
1006.02	-2.49	5.41	-0.0030	79.50
1006.29	-2.49	5.40	-0.0022	79.55
1006.56	-2.49	5.39	-0.0011	79.60
1006.83	-2.49	5.38	-0.0001	79.65
1007.10	-2.49	5.37	0.0006	79.70
1007.37	-2.49	5.36	0.0007	79.75
1007.64	-2.49	5.35	0.0004	79.80
1007.90	-2.49	5.34	-0.0001	79.85
1008.17	-2.49	5.33	-0.0007	79.90
1008.44	-2.49	5.31	-0.0010	79.95
1008.70	-2.49	5.30	-0.0012	80.00
1008.97	-2.49	5.29	-0.0011	80.05
1009.23	-2.49	5.28	-0.0009	80.10
1009.49	-2.49	5.27	-0.0007	80.15
1009.76	-2.49	5.26	-0.0005	80.20
1010.02	-2.49	5.25	-0.0005	80.25
1010.28	-2.49	5.24	-0.0005	80.30
1010.54	-2.49	5.23	-0.0006	80.35
1010.81	-2.49	5.22	-0.0007	80.40
1011.07	-2.49	5.21	-0.0008	80.45
1011.33	-2.49	5.20	-0.0008	80.50
1011.59	-2.49	5.19	-0.0008	80.55
1011.84	-2.49	5.18	-0.0008	80.60
1012.10	-2.49	5.16	-0.0007	80.65
1012.36	-2.49	5.15	-0.0007	80.70
1012.62	-2.49	5.14	-0.0006	80.75
1012.88	-2.49	5.13	-0.0006	80.80
1013.13	-2.49	5.12	-0.0006	80.85
1013.39	-2.49	5.11	-0.0007	80.90
1013.64	-2.49	5.10	-0.0007	80.95
1013.90	-2.49	5.09	-0.0007	81.00
1014.15	-2.49	5.08	-0.0007	81.05
1014.41	-2.49	5.07	-0.0007	81.10
1014.66	-2.49	5.06	-0.0007	81.15
1014.91	-2.49	5.05	-0.0006	81.20
1015.16	-2.49	5.04	-0.0006	81.25
1015.41	-2.49	5.02	-0.0006	81.30
1015.67	-2.49	5.01	-0.0006	81.35
1015.92	-2.49	5.00	-0.0006	81.40
1016.17	-2.49	4.99	-0.0006	81.45
1016.42	-2.49	4.98	-0.0006	81.50
1016.66	-2.49	4.97	-0.0006	81.55
1016.91	-2.49	4.96	-0.0006	81.60
1017.16	-2.49	4.95	-0.0005	81.65
1017.41	-2.49	4.94	-0.0005	81.70
1017.65	-2.49	4.93	-0.0005	81.75
1017.90	-2.49	4.92	-0.0005	81.80
1018.15	-2.49	4.91	-0.0005	81.85
1018.39	-2.49	4.90	-0.0005	81.90
1018.64	-2.49	4.89	-0.0005	81.95
1018.88	-2.49	4.87	-0.0005	82.00
1019.12	-2.49	4.86	-0.0005	82.05
1019.37	-2.49	4.85	-0.0005	82.10
1019.61	-2.49	4.84	-0.0005	82.15
1019.85	-2.49	4.83	-0.0004	82.20
1020.09	-2.49	4.82	-0.0004	82.25
1020.33	-2.49	4.81	-0.0004	82.30
1020.57	-2.49	4.80	-0.0004	82.35
1020.81	-2.49	4.79	-0.0004	82.40
1021.05	-2.49	4.78	-0.0004	82.45
1021.29	-2.49	4.77	-0.0004	82.50
1021.53	-2.49	4.76	-0.0004	82.55
1021.77	-2.49	4.75	-0.0004	82.60
1022.00	-2.49	4.74	-0.0004	82.65
1022.24	-2.49	4.73	-0.0004	82.70
1022.48	-2.49	4.72	-0.0004	82.75
1022.71	-2.49	4.70	-0.0004	82.80
1022.95	-2.49	4.69	-0.0004	82.85
1023.18	-2.49	4.68	-0.0004	82.90
1023.41	-2.49	4.67	-0.0004	82.95
1023.65	-2.49	4.66	-0.0004	83.00
1023.88	-2.49	4.65	-0.0004	83.05
1024.11	-2.49	4.64	-0.0003	83.10
1024.34	-2.49	4.63	-0.0003	83.15
1024.58	-2.49	4.62	-0.0003	83.20
1024.81	-2.49	4.61	-0.0003	83.25
1025.04	-2.49	4.60	-0.0003	83.30
1025.27	-2.49	4.59	-0.0003	83.35
1025.50	-2.49	4.58	-0.0003	83.40
1025.72	-2.49	4.57	-0.0003	83.45
1025.95	-2.49	4.56	-0.0003	83.50
1026.18	-2.49	4.55	-0.0003	83.55
1026.41	-2.49	4.54	-0.0003	83.60
1026.63	-2.49	4.52	-0.0003	83.65
1026.86	-2.49	4.51	-0.0003	83.70
1027.08	-2.49	4.50	-0.0003	83.75
1027.31	-2.49	4.49	-0.0003	83.80
1027.53	-2.49	4.48	-0.0003	83.85
1027.76	-2.49	4.47	-0.0003	83.90
1027.98	-2.49	4.46	-0.0003	83.95
1028.20	-2.49	4.45	-0.0003	84.00
1028.43	-2.49	4.44	-0.0003	84.05
1028.65	-2.49	4.43	-0.0003	84.10
1028.87	-2.49	4.42	-0.0003	84.15
1029.09	-2.49	4.41	-0.0003	84.20
1029.31	-2.49	4.40	-0.0003	84.25
1029.53	-2.49	4.39	-0.0003	84.30
1029.75	-2.49	4.38	-0.0003	84.35
1029.97	-2.49	4.37	-0.0003	84.40
1030.19	-2.49	4.36	-0.0003	84.45
1030.40	-2.49	4.35	-0.0003	84.50
1030.62	-2.49	4.34	-0.0003	84.55
1030.84	-2.49	4.33	-0.0003	84.60
1031.05	-2.49	4.31	-0.0004	84.65
1031.27	-2.49	4.30	-0.0004	84.70
1031.48	-2.49	4.29	-0.0004	84.75
1031.70	-2.49	4.28	-0.0004	84.80
1031.91	-2.49	4.27	-0.0004	84.85
1032.12	-2.49	4.26	-0.0004	84.90
1032.34	-2.49	4.25	-0.0004	84.95
1032.55	-2.49	4.24	-0.0004	85.00
1032.76	-2.49	4.23	-0.0004	85.05
1032.97	-2.49	4.22	-0.0004	85.10
1033.18	-2.49	4.21	-0.0004	85.15
1033.39	-2.49	4.20	-0.0004	85.20
1033.60	-2.49	4.19	-0.0004	85.25
1033.81	-2.49	4.18	-0.0004	85.30
1034.02	-2.49	4.17	-0.0004	85.35
1034.23	-2.49	4.16	-0.0004	85.40
1034.44	-2.49	4.15	-0.0004	85.45
1034.64	-2.49	4.14	-0.0004	85.50
1034.85	-2.49	4.13	-0.0004	85.55
1035.06	-2.49	4.12	-0.0004	85.60
1035.26	-2.49	4.11	-0.0004	85.65
1035.47	-2.49	4.10	-0.0004	85.70
1035.67	-2.49	4.09	-0.0004	85.75
1035.88	-2.49	4.08	-0.0004	85.80
1036.08	-2.49	4.07	-0.0004	85.85
1036.28	-2.49	4.06	-0.0004	85.90
1036.49	-2.49	4.05	-0.0004	85.95
1036.69	-2.49	4.03	-0.0004	86.00
1036.89	-2.49	4.02	-0.0004	86.05
1037.09	-2.49	4.01	-0.0004	86.10
1037.29	-2.49	4.00	-0.0004	86.15
1037.49	-2.49	3.99	-0.0004	86.20
1037.69	-2.49	3.98	-0.0004	86.25
1037.89	-2.49	3.97	-0.0004	86.30
1038.09	-2.49	3.96	-0.0004	86.35
1038.29	-2.49	3.95	-0.0004	86.40
1038.48	-2.49	3.94	-0.0004	86.45
1038.68	-2.49	3.93	-0.0004	86.50
1038.88	-2.49	3.92	-0.0004	86.55
1039.07	-2.49	3.91	-0.0004	86.60
1039.27	-2.49	3.90	-0.0004	86.65
1039.46	-2.49	3.89	-0.0004	86.70
1039.66	-2.49	3.88	-0.0004	86.75
1039.85	-2.49	3.87	-0.0004	86.80
1040.04	-2.49	3.86	-0.0004	86.85
1040.24	-2.49	3.85	-0.0004	86.90
1040.43	-2.49	3.84	-0.0004	86.95
1040.62	-2.49	3.83	-0.0004	87.00
1040.81	-2.49	3.82	-0.0004	87.05
1041.00	-2.49	3.81	-0.0004	87.10
1041.19	-2.49	3.80	-0.0004	87.15
1041.38	-2.49	3.79	-0.0004	87.20
1041.57	-2.49	3.78	-0.0004	87.25
1041.76	-2.49	3.77	-0.0004	87.30
1041.95	-2.49	3.76	-0.0004	87.35
1042.14	-2.49	3.75	-0.0004	87.40
1042.32	-2.49	3.74	-0.0004	87.45
1042.51	-2.49	3.73	-0.0004	87.50
1042.70	-2.49	3.72	-0.0004	87.55
1042.88	-2.49	3.71	-0.0004	87.60
1043.07	-2.49	3.70	-0.0004	87.65
1043.25	-2.49	3.69	-0.0004	87.70
1043.44	-2.49	3.68	-0.0004	87.75
1043.62	-2.49	3.67	-0.0004	87.80
1043.80	-2.49	3.66	-0.0004	87.85
1043.98	-2.49	3.65	-0.0004	87.90
1044.17	-2.49	3.64	-0.0004	87.95
1044.35	-2.49	3.63	-0.0004	88.00
1044.53	-2.49	3.62	-0.0004	88.05
1044.71	-2.49	3.61	-0.0004	88.10
1044.89	-2.49	3.60	-0.0004	88.15
1045.07	-2.49	3.59	-0.0004	88.20
1045.25	-2.49	3.58	-0.0004	88.25
1045.43	-2.49	3.57	-0.0004	88.30
1045.61	-2.49	3.56	-0.0004	88.35
1045.78	-2.49	3.55	-0.0004	88.40
1045.96	-2.49	3.54	-0.0004	88.45
1046.14	-2.49	3.53	-0.0004	88.50
1046.31	-2.49	3.52	-0.0004	88.55
1046.49	-2.49	3.51	-0.0004	88.60
1046.66	-2.49	3.50	-0.0004	88.65
1046.84	-2.49	3.49	-0.0004	88.70
1047.01	-2.49	3.48	-0.0004	88.75
1047.19	-2.49	3.47	-0.0004	88.80
1047.36	-2.49	3.46	-0.0004	88.85
1047.53	-2.49	3.45	-0.0004	88.90
1047.70	-2.49	3.44	-0.0004	88.95
1047.87	-2.49	3.43	-0.0004	89.00
1048.05	-2.49	3.42	-0.0004	89.05
1048.22	-2.49	3.41	-0.0004	89.10
1048.39	-2.49	3.40	-0.0004	89.15
1048.56	-2.49	3.39	-0.0004	89.20
1048.73	-2.49	3.38	-0.0004	89.25
1048.89	-2.49	3.37	-0.0004	89.30
1049.06	-2.49	3.36	-0.0004	89.35
1049.23	-2.49	3.35	-0.0004	89.40
1049.40	-2.49	3.34	-0.0004	89.45
1049.56	-2.49	3.33	-0.0004	89.50
1049.73	-2.49	3.32	-0.0004	89.55
1049.89	-2.49	3.31	-0.0004	89.60
1050.06	-2.49	3.30	-0.0004	89.65
1050.22	-2.49	3.29	-0.0004	89.70
1050.39	-2.49	3.28	-0.0004	89.75
1050.55	-2.49	3.27	-0.0004	89.80
1050.72	-2.49	3.26	-0.0004	89.85
1050.88	-2.49	3.25	-0.0004	89.90
1051.04	-2.49	3.24	-0.0004	89.95
1051.20	-2.49	3.23	-0.0004	90.00
1051.36	-2.49	3.22	-0.0004	90.05
1051.52	-2.49	3.21	-0.0004	90.10
1051.68	-2.49	3.20	-0.0004	90.15
1051.84	-2.49	3.19	-0.0004	90.20
1052.00	-2.49	3.18	-0.0004	90.25
1052.16	-2.49	3.17	-0.0004	90.30
1052.32	-2.49	3.16	-0.0004	90.35
1052.48	-2.49	3.15	-0.0004	90.40
1052.63	-2.49	3.14	-0.0004	90.45
1052.79	-2.49	3.13	-0.0004	90.50
1052.95	-2.49	3.12	-0.0004	90.55
1053.10	-2.49	3.11	-0.0004	90.60
1053.26	-2.49	3.10	-0.0004	90.65
1053.41	-2.49	3.09	-0.0004	90.70
1053.57	-2.49	3.08	-0.0004	90.75
1053.72	-2.49	3.07	-0.0004	90.80
1053.87	-2.49	3.06	-0.0004	90.85
1054.03	-2.49	3.05	-0.0004	90.90
1054.18	-2.49	3.04	-0.0004	90.95
1054.33	-2.49	3.03	-0.0004	91.00
1054.48	-2.49	3.02	-0.0004	91.05
1054.63	-2.49	3.01	-0.0004	91.10
1054.78	-2.49	3.00	-0.0004	91.15
1054.93	-2.49	2.99	-0.0004	91.20
1055.08	-2.49	2.98	-0.0004	91.25
1055.23	-2.49	2.97	-0.0004	91.30
1055.38	-2.49	2.96	-0.0004	91.35
1055.53	-2.49	2.95	-0.0004	91.40
1055.67	-2.49	2.94	-0.0004	91.45
1055.82	-2.49	2.93	-0.0004	91.50
1055.97	-2.49	2.92	-0.0004	91.55
1056.11	-2.49	2.91	-0.0004	91.60
1056.26	-2.49	2.90	-0.0004	91.65
1056.40	-2.49	2.89	-0.0004	91.70
1056.55	-2.49	2.88	-0.0004	91.75
1056.69	-2.49	2.87	-0.0004	91.80
1056.83	-2.49	2.86	-0.0004	91.85
1056.98	-2.49	2.85	-0.0004	91.90
1057.12	-2.49	2.84	-0.0004	91.95
1057.26	-2.49	2.83	-0.0004	92.00
1057.40	-2.49	2.82	-0.0004	92.05
1057.54	-2.49	2.81	-0.0004	92.10
1057.68	-2.49	2.80	-0.0004	92.15
1057.82	-2.49	2.80	-0.0004	92.20
1057.96	-2.49	2.79	-0.0004	92.25
1058.10	-2.49	2.78	-0.0004	92.30
1058.24	-2.49	2.77	-0.0004	92.35
1058.38	-2.49	2.76	-0.0004	92.40
1058.52	-2.49	2.75	-0.0004	92.45
1058.65	-2.49	2.74	-0.0004	92.50
1058.79	-2.49	2.73	-0.0004	92.55
1058.93	-2.49	2.72	-0.0004	92.60
1059.06	-2.49	2.71	-0.0004	92.65
1059.20	-2.49	2.70	-0.0004	92.70
1059.33	-2.49	2.69	-0.0004	92.75
1059.47	-2.49	2.68	-0.0004	92.80
1059.60	-2.49	2.67	-0.0004	92.85
1059.73	-2.49	2.66	-0.0004	92.90
1059.87	-2.49	2.65	-0.0004	92.95
1060.00	-2.49	2.64	-0.0004	93.00
1060.13	-2.49	2.63	-0.0004	93.05
1060.26	-2.49	2.62	-0.0004	93.10
1060.39	-2.49	2.61	-0.0004	93.15
1060.52	-2.49	2.60	-0.0004	93.20
1060.65	-2.49	2.59	-0.0004	93.25
1060.78	-2.49	2.58	-0.0004	93.30
1060.91	-2.49	2.57	-0.0004	93.35
1061.04	-2.49	2.56	-0.0004	93.40
1061.17	-2.49	2.55	-0.0004	93.45
1061.29	-2.49	2.54	-0.0004	93.50
1061.42	-2.49	2.53	-0.0004	93.55
1061.55	-2.49	2.52	-0.0004	93.60
1061.67	-2.49	2.51	-0.0004	93.65
1061.80	-2.49	2.50	-0.0004	93.70
1061.92	-2.49	2.50	-0.0004	93.75
1062.05	-2.49	2.49	-0.0004	93.80
1062.17	-2.49	2.48	-0.0004	93.85
1062.30	-2.49	2.47	-0.0004	93.90
1062.42	-2.49	2.46	-0.0004	93.95
1062.54	-2.49	2.45	-0.0004	94.00
1062.66	-2.49	2.44	-0.0004	94.05
1062.78	-2.49	2.43	-0.0004	94.10
1062.91	-2.49	2.42	-0.0004	94.15
1063.03	-2.49	2.41	-0.0004	94.20
1063.15	-2.49	2.40	-0.0004	94.25
1063.27	-2.49	2.39	-0.0004	94.30
1063.39	-2.49	2.38	-0.0004	94.35
1063.50	-2.49	2.37	-0.0004	94.40
1063.62	-2.49	2.36	-0.0004	94.45
1063.74	-2.49	2.35	-0.0004	94.50
1063.86	-2.49	2.34	-0.0004	94.55
1063.97	-2.49	2.33	-0.0004	94.60
1064.09	-2.49	2.32	-0.0004	94.65
1064.21	-2.49	2.31	-0.0004	94.70
1064.32	-2.49	2.30	-0.0004	94.75
1064.44	-2.49	2.29	-0.0004	94.80
1064.55	-2.49	2.28	-0.0004	94.85
1064.67	-2.49	2.28	-0.0004	94.90
1064.78	-2.49	2.27	-0.0004	94.95
1064.89	-2.49	2.26	-0.0004	95.00
1065.01	-2.49	2.25	-0.0004	95.05
1065.12	-2.49	2.24	-0.0004	95.10
1065.23	-2.49	2.23	-0.0004	95.15
1065.34	-2.49	2.22	-0.0004	95.20
1065.45	-2.49	2.21	-0.0004	95.25
1065.56	-2.49	2.20	-0.0004	95.30
1065.67	-2.49	2.19	-0.0004	95.35
1065.78	-2.49	2.18	-0.0004	95.40
1065.89	-2.49	2.17	-0.0004	95.45
1066.00	-2.49	2.16	-0.0004	95.50
1066.10	-2.49	2.15	-0.0004	95.55
1066.21	-2.49	2.14	-0.0004	95.60
1066.32	-2.49	2.13	-0.0004	95.65
1066.43	-2.49	2.12	-0.0004	95.70
1066.53	-2.49	2.11	-0.0004	95.75
1066.64	-2.49	2.10	-0.0004	95.80
1066.74	-2.49	2.10	-0.0004	95.85
1066.85	-2.49	2.09	-0.0004	95.90
1066.95	-2.49	2.08	-0.0004	95.95
1067.05	-2.49	2.07	-0.0004	96.00
1067.16	-2.49	2.06	-0.0004	96.05
1067.26	-2.49	2.05	-0.0004	96.10
1067.36	-2.49	2.04	-0.0004	96.15
1067.46	-2.49	2.03	-0.0004	96.20
1067.56	-2.49	2.02	-0.0004	96.25
1067.67	-2.49	2.01	-0.0004	96.30
1067.77	-2.49	2.00	-0.0004	96.35
1067.87	-2.49	1.99	-0.0004	96.40
1067.96	-2.49	1.98	-0.0004	96.45
1068.06	-2.49	1.97	-0.0004	96.50
1068.16	-2.49	1.96	-0.0004	96.55
1068.26	-2.49	1.95	-0.0004	96.60
1068.36	-2.49	1.95	-0.0004	96.65
1068.45	-2.49	1.94	-0.0004	96.70
1068.55	-2.49	1.93	-0.0005	96.75
1068.65	-2.49	1.92	-0.0005	96.80
1068.74	-2.49	1.91	-0.0004	96.85
1068.84	-2.49	1.90	-0.0004	96.90
1068.93	-2.49	1.89	-0.0004	96.95
1069.03	-2.49	1.88	-0.0004	97.00
1069.12	-2.49	1.87	-0.0004	97.05
1069.21	-2.49	1.86	-0.0004	97.10
1069.31	-2.49	1.85	-0.0004	97.15
1069.40	-2.49	1.84	-0.0004	97.20
1069.49	-2.49	1.83	-0.0005	97.25
1069.58	-2.49	1.83	-0.0004	97.30
1069.67	-2.49	1.82	-0.0004	97.35
1069.76	-2.49	1.81	-0.0004	97.40
1069.85	-2.49	1.80	-0.0004	97.45
1069.94	-2.49	1.79	-0.0004	97.50
1070.03	-2.49	1.78	-0.0004	97.55
1070.12	-2.49	1.77	-0.0004	97.60
1070.21	-2.49	1.76	-0.0004	97.65
1070.30	-2.49	1.75	-0.0004	97.70
1070.39	-2.49	1.74	-0.0006	97.75
1070.47	-2.49	1.74	-0.0008	97.80
1070.56	-2.49	1.73	-0.0009	97.85
1070.65	-2.49	1.72	-0.0007	97.90
1070.73	-2.49	1.72	-0.0005	97.95
1070.82	-2.49	1.71	-0.0003	98.00
1070.90	-2.49	1.71	-0.0004	98.05
1070.99	-2.49	1.70	-0.0004	98.10
1071.07	-2.49	1.70	-0.0004	98.15
1071.16	-2.49	1.69	-0.0004	98.20
1071.24	-2.49	1.68	-0.0004	98.25
1071.33	-2.49	1.68	-0.0005	98.30
1071.41	-2.49	1.67	-0.0005	98.35
1071.49	-2.49	1.66	-0.0005	98.40
1071.58	-2.49	1.65	-0.0005	98.45
1071.66	-2.49	1.64	-0.0005	98.50
1071.74	-2.49	1.63	-0.0005	98.55
1071.82	-2.49	1.63	-0.0005	98.60
1071.90	-2.49	1.62	-0.0005	98.65
1071.98	-2.49	1.61	-0.0005	98.70
1072.06	-2.49	1.60	-0.0005	98.75
1072.14	-2.49	1.59	-0.0004	98.80
1072.22	-2.49	1.59	-0.0005	98.85
1072.30	-2.49	1.58	-0.0005	98.90
1072.38	-2.49	1.57	-0.0005	98.95
1072.46	-2.49	1.56	-0.0005	99.00
1072.54	-2.49	1.55	-0.0005	99.05
1072.61	-2.49	1.54	-0.0005	99.10
1072.69	-2.49	1.53	-0.0005	99.15
1072.77	-2.49	1.52	-0.0005	99.20
1072.84	-2.49	1.51	-0.0005	99.25
1072.92	-2.49	1.50	-0.0005	99.30
1072.99	-2.49	1.49	-0.0005	99.35
1073.07	-2.49	1.48	-0.0005	99.40
1073.14	-2.49	1.47	-0.0005	99.45
1073.21	-2.49	1.46	-0.0005	99.50
1073.29	-2.49	1.46	-0.0005	99.55
1073.36	-2.49	1.45	-0.0005	99.60
1073.43	-2.49	1.44	-0.0005	99.65
1073.50	-2.49	1.43	-0.0005	99.70
1073.57	-2.49	1.42	-0.0005	99.75
1073.65	-2.49	1.41	-0.0005	99.80
1073.72	-2.49	1.40	-0.0005	99.85
1073.79	-2.49	1.39	-0.0005	99.90
1073.85	-2.49	1.38	-0.0005	99.95
1073.92	-2.49	1.37	-0.0005	100.00
1073.99	-2.49	1.36	-0.0005	100.05
1074.06	-2.49	1.35	-0.0005	100.10
1074.13	-2.49	1.34	-0.0005	100.15
1074.19	-2.49	1.33	-0.0005	100.20
1074.26	-2.49	1.33	-0.0005	100.25
1074.33	-2.49	1.32	-0.0005	100.30
1074.39	-2.49	1.31	-0.0005	100.35
1074.46	-2.49	1.30	-0.0005	100.40
1074.52	-2.49	1.29	-0.0005	100.45
1074.59	-2.49	1.28	-0.0005	100.50
1074.65	-2.49	1.27	-0.0005	100.55
1074.71	-2.49	1.26	-0.0005	100.60
1074.78	-2.49	1.25	-0.0005	100.65
1074.84	-2.49	1.24	-0.0005	100.70
1074.90	-2.49	1.23	-0.0005	100.75
1074.96	-2.49	1.23	-0.0005	100.80
1075.02	-2.49	1.22	-0.0005	100.85
1075.08	-2.49	1.21	-0.0005	100.90
1075.14	-2.49	1.20	-0.0005	100.95
1075.20	-2.49	1.19	-0.0005	101.00
1075.26	-2.49	1.18	-0.0005	101.05
1075.32	-2.49	1.17	-0.0005	101.10
1075.38	-2.49	1.16	-0.0005	101.15
1075.44	-2.49	1.15	-0.0005	101.20
1075.49	-2.49	1.14	-0.0005	101.25
1075.55	-2.49	1.13	-0.0005	101.30
1075.61	-2.49	1.12	-0.0005	101.35
1075.66	-2.49	1.11	-0.0005	101.40
1075.72	-2.49	1.10	-0.0005	101.45
1075.77	-2.49	1.10	-0.0005	101.50
1075.83	-2.49	1.09	-0.0005	101.55
1075.88	-2.49	1.08	-0.0005	101.60
1075.94	-2.49	1.07	-0.0005	101.65
1075.99	-2.49	1.06	-0.0005	101.70
1076.04	-2.49	1.05	-0.0005	101.75
1076.09	-2.49	1.04	-0.0005	101.80
1076.15	-2.49	1.03	-0.0005	101.85
1076.20	-2.49	1.02	-0.0005	101.90
1076.25	-2.49	1.01	-0.0005	101.95
1076.30	-2.49	1.00	-0.0005	102.00
1076.35	-2.49	0.99	-0.0005	102.05
1076.40	-2.49	0.98	-0.0005	102.10
1076.45	-2.49	0.97	-0.0005	102.15
1076.49	-2.49	0.96	-0.0005	102.20
1076.54	-2.49	0.95	-0.0005	102.25
1076.59	-2.49	0.95	-0.0005	102.30
1076.64	-2.49	0.94	-0.0005	102.35
1076.68	-2.49	0.93	-0.0005	102.40
1076.73	-2.49	0.92	-0.0005	102.45
1076.78	-2.49	0.91	-0.0005	102.50
1076.82	-2.49	0.90	-0.0005	102.55
1076.87	-2.49	0.89	-0.0005	102.60
1076.91	-2.49	0.88	-0.0005	102.65
1076.95	-2.49	0.87	-0.0005	102.70
1077.00	-2.49	0.86	-0.0005	102.75
1077.04	-2.49	0.85	-0.0005	102.80
1077.08	-2.49	0.84	-0.0005	102.85
1077.12	-2.49	0.83	-0.0005	102.90
1077.17	-2.49	0.82	-0.0005	102.95
1077.21	-2.49	0.81	-0.0005	103.00
1077.25	-2.49	0.80	-0.0005	103.05
1077.29	-2.49	0.79	-0.0005	103.10
1077.33	-2.49	0.79	-0.0005	103.15
1077.36	-2.49	0.78	-0.0005	103.20
1077.40	-2.49	0.77	-0.0005	103.25
1077.44	-2.49	0.76	-0.0005	103.30
1077.48	-2.49	0.75	-0.0005	103.35
1077.52	-2.49	0.74	-0.0005	103.40
1077.55	-2.49	0.73	-0.0005	103.45
1077.59	-2.49	0.72	-0.0005	103.50
1077.63	-2.49	0.71	-0.0005	103.55
1077.66	-2.49	0.70	-0.0005	103.60
1077.70	-2.49	0.69	-0.0005	103.65
1077.73	-2.49	0.68	-0.0005	103.70
1077.76	-2.49	0.67	-0.0005	103.75
1077.80	-2.49	0.66	-0.0005	103.80
1077.83	-2.49	0.65	-0.0005	103.85
1077.86	-2.49	0.65	-0.0005	103.90
1077.89	-2.49	0.64	-0.0005	103.95
1077.93	-2.49	0.63	-0.0005	104.00
1077.96	-2.49	0.62	-0.0005	104.05
1077.99	-2.49	0.61	-0.0005	104.10
1078.02	-2.49	0.60	-0.0005	104.15
1078.05	-2.49	0.59	-0.0005	104.20
1078.08	-2.49	0.58	-0.0005	104.25
1078.11	-2.49	0.57	-0.0005	104.30
1078.13	-2.49	0.56	-0.0005	104.35
1078.16	-2.49	0.55	-0.0005	104.40
1078.19	-2.49	0.54	-0.0005	104.45
1078.22	-2.49	0.54	-0.0005	104.50
1078.24	-2.49	0.53	-0.0005	104.55
1078.27	-2.49	0.52	-0.0005	104.60
1078.30	-2.49	0.51	-0.0005	104.65
1078.32	-2.49	0.50	-0.0005	104.70
1078.34	-2.49	0.49	-0.0005	104.75
1078.37	-2.49	0.48	-0.0005	104.80
1078.39	-2.49	0.47	-0.0005	104.85
1078.42	-2.49	0.46	-0.0005	104.90
1078.44	-2.49	0.45	-0.0005	104.95
1078.46	-2.49	0.44	-0.0005	105.00
1078.48	-2.49	0.43	-0.0005	105.05
1078.51	-2.49	0.43	-0.0005	105.10
1078.53	-2.49	0.42	-0.0005	105.15
1078.55	-2.49	0.41	-0.0005	105.20
1078.57	-2.49	0.40	-0.0005	105.25
1078.59	-2.49	0.39	-0.0005	105.30
1078.61	-2.49	0.38	-0.0005	105.35
1078.62	-2.49	0.37	-0.0005	105.40
1078.64	-2.49	0.36	-0.0005	105.45
1078.66	-2.49	0.35	-0.0005	105.50
1078.68	-2.49	0.34	-0.0005	105.55
1078.69	-2.49	0.33	-0.0005	105.60
1078.71	-2.49	0.32	-0.0005	105.65
1078.73	-2.49	0.31	-0.0005	105.70
1078.74	-2.49	0.31	-0.0005	105.75
1078.76	-2.49	0.30	-0.0005	105.80
1078.77	-2.49	0.29	-0.0005	105.85
1078.79	-2.49	0.28	-0.0005	105.90
1078.80	-2.49	0.27	-0.0006	105.95
1078.81	-2.49	0.26	-0.0006	106.00
1078.83	-2.49	0.25	-0.0006	106.05
1078.84	-2.49	0.24	-0.0006	106.10
1078.85	-2.49	0.23	-0.0006	106.15
1078.86	-2.49	0.22	-0.0006	106.20
1078.87	-2.49	0.21	-0.0006	106.25
1078.88	-2.49	0.20	-0.0006	106.30
1078.89	-2.49	0.20	-0.0006	106.35
1078.90	-2.49	0.19	-0.0006	106.40
1078.91	-2.49	0.18	-0.0006	106.45
1078.92	-2.49	0.17	-0.0006	106.50
1078.93	-2.49	0.16	-0.0006	106.55
1078.94	-2.49	0.15	-0.0006	106.60
1078.94	-2.49	0.14	-0.0006	106.65
1078.95	-2.49	0.13	-0.0006	106.70
1078.96	-2.49	0.13	-0.0006	106.75
1078.96	-2.49	0.12	-0.0006	106.80
1078.97	-2.49	0.11	-0.0006	106.85
1078.97	-2.49	0.10	-0.0006	106.90
1078.98	-2.49	0.09	-0.0006	106.95
1078.98	-2.49	0.09	-0.0006	107.00
1078.99	-2.49	0.08	-0.0006	107.05
1078.99	-2.49	0.08	-0.0006	107.10
1079.00	-2.49	0.07	-0.0006	107.15
1079.00	-2.49	0.07	-0.0006	107.20
1079.00	-2.49	0.07	-0.0006	107.25
1079.01	-2.49	0.07	-0.0006	107.30
1079.01	-2.49	0.07	-0.0006	107.35
1079.01	-2.49	0.07	-0.0006	107.40
1079.02	-2.49	0.06	-0.0006	107.45
1079.02	-2.49	0.06	-0.0006	107.50
1079.02	-2.49	0.06	-0.0006	107.55
1079.02	-2.49	0.06	-0.0006	107.60
1079.03	-2.49	0.06	-0.0006	107.65
1079.03	-2.49	0.06	-0.0006	107.70
1079.03	-2.49	0.06	-0.0006	107.75
1079.04	-2.49	0.06	-0.0006	107.80
1079.04	-2.49	0.06	-0.0006	107.85
1079.04	-2.49	0.06	-0.0006	107.90
1079.05	-2.49	0.05	-0.0006	107.95
1079.05	-2.49	0.05	-0.0006	108.00
1079.05	-2.49	0.05	-0.0006	108.05
1079.05	-2.49	0.05	-0.0006	108.10
1079.06	-2.49	0.05	-0.0006	108.15
1079.06	-2.49	0.05	-0.0006	108.20
1079.06	-2.49	0.05	-0.0006	108.25
1079.06	-2.49	0.05	-0.0006	108.30
1079.07	-2.49	0.05	-0.0006	108.35
1079.07	-2.49	0.05	-0.0006	108.40
1079.07	-2.49	0.05	-0.0006	108.45
1079.07	-2.49	0.04	-0.0006	108.50
1079.07	-2.49	0.04	-0.0006	108.55
1079.08	-2.49	0.04	-0.0006	108.60
1079.08	-2.49	0.04	-0.0006	108.65
1079.08	-2.49	0.04	-0.0006	108.70
1079.08	-2.49	0.04	-0.0006	108.75
1079.08	-2.49	0.04	-0.0006	108.80
1079.09	-2.49	0.04	-0.0006	108.85
1079.09	-2.49	0.04	-0.0006	108.90
1079.09	-2.49	0.04	-0.0006	108.95
1079.09	-2.49	0.04	-0.0006	109.00
1079.09	-2.49	0.03	-0.0006	109.05
1079.10	-2.49	0.03	-0.0006	109.10
1079.10	-2.49	0.03	-0.0006	109.15
1079.10	-2.49	0.03	-0.0006	109.20
1079.10	-2.49	0.03	-0.0006	109.25
1079.10	-2.49	0.03	-0.0006	109.30
1079.10	-2.49	0.03	-0.0006	109.35
1079.10	-2.49	0.03	-0.0006	109.40
1079.11	-2.49	0.03	-0.0006	109.45
1079.11	-2.49	0.03	-0.0006	109.50
1079.11	-2.49	0.03	-0.0006	109.55
1079.11	-2.49	0.02	-0.0006	109.60
1079.11	-2.49	0.02	-0.0006	109.65
1079.11	-2.49	0.02	-0.0006	109.70
1079.11	-2.49	0.02	-0.0006	109.75
1079.11	-2.49	0.02	-0.0006	109.80
1079.12	-2.49	0.02	-0.0006	109.85
1079.12	-2.49	0.02	-0.0006	109.90
1079.12	-2.49	0.02	-0.0006	109.95
1079.12	-2.49	0.02	-0.0006	110.00
1079.12	-2.49	0.02	-0.0006	110.05
1079.12	-2.49	0.02	-0.0006	110.10
1079.12	-2.49	0.01	-0.0006	110.15
1079.12	-2.49	0.01	-0.0006	110.20
1079.12	-2.49	0.01	-0.0006	110.25
1079.12	-2.49	0.01	-0.0006	110.30
1079.12	-2.49	0.01	-0.0006	110.35
1079.12	-2.49	0.01	-0.0006	110.40
1079.12	-2.49	0.01	-0.0006	110.45
1079.12	-2.49	0.01	-0.0006	110.50
1079.13	-2.49	0.01	-0.0006	110.55
1079.13	-2.49	0.01	-0.0006	110.60
1079.13	-2.49	0.01	-0.0006	110.65
1079.13	-2.49	0.01	-0.0006	110.70
1079.13	-2.49	0.01	-0.0006	110.75
1079.13	-2.49	0.00	-0.0006	110.80
1079.13	-2.49	0.00	-0.0006	110.85
1079.13	-2.49	0.00	-0.0006	110.90
1079.13	-2.49	0.00	-0.0006	110.95
1079.13	-2.49	0.00	-0.0006	111.00
1079.13	-2.49	0.00	-0.0006	111.05
1079.13	-2.49	0.00	-0.0006	111.10
1079.13	-2.49	0.00	-0.0006	111.15
1079.13	-2.49	0.00	-0.0006	111.20
1079.13	-2.49	0.00	-0.0006	111.25
1079.13	-2.49	0.00	-0.0006	111.30
1079.13	-2.49	0.00	-0.0006	111.35
1079.13	-2.49	0.00	-0.0006	111.40
1079.13	-2.49	0.00	-0.0006	111.45
1079.13	-2.49	0.00	-0.0006	111.50
1079.13	-2.49	0.00	-0.0006	111.55
1079.13	-2.49	0.00	-0.0006	111.60
1079.13	-2.49	0.00	-0.0006	111.65
1079.13	-2.49	0.00	-0.0006	111.70
1079.13	-2.49	0.00	-0.0006	111.75
1079.13	-2.49	0.00	-0.0006	111.80
1079.13	-2.49	0.00	-0.0006	111.85
1079.13	-2.49	0.00	-0.0006	111.90
1079.13	-2.49	0.00	-0.0006	111.95
1079.13	-2.49	0.00	-0.0006	112.00
1079.13	-2.49	0.00	-0.0006	112.05
1079.13	-2.49	0.00	-0.0006	112.10
1079.13	-2.49	0.00	-0.0006	112.15
1079.13	-2.49	0.00	-0.0006	112.20
1079.13	-2.49	0.00	-0.0006	112.25
1079.13	-2.49	0.00	-0.0006	112.30
1079.13	-2.49	0.00	-0.0006	112.35
1079.13	-2.49	0.00	-0.0006	112.40
1079.13	-2.49	0.00	-0.0006	112.45
1079.13	-2.49	0.00	-0.0006	112.50
1079.13	-2.49	0.00	-0.0006	112.55
1079.13	-2.49	0.00	-0.0006	112.60
1079.13	-2.49	0.00	-0.0006	112.65
1079.13	-2.49	0.00	-0.0006	112.70
1079.13	-2.49	0.00	-0.0006	112.75
1079.13	-2.49	0.00	-0.0006	112.80
1079.13	-2.49	0.00	-0.0006	112.85
1079.13	-2.49	0.00	-0.0006	112.90
1079.13	-2.49	0.00	-0.0006	112.95
1079.13	-2.49	0.00	-0.0006	113.00
1079.13	-2.49	0.00	-0.0006	113.05
1079.13	-2.49	0.00	-0.0006	113.10
1079.13	-2.49	0.00	-0.0006	113.15
1079.13	-2.49	0.00	-0.0006	113.20
1079.13	-2.49	0.00	-0.0006	113.25
1079.13	-2.49	0.00	-0.0006	113.30
1079.13	-2.49	0.00	-0.0006	113.35
1079.13	-2.49	0.00	-0.0006	113.40
1079.13	-2.49	0.00	-0.0006	113.45
1079.13	-2.49	0.00	-0.0006	113.50
1079.13	-2.49	0.00	-0.0006	113.55
1079.13	-2.49	0.00	-0.0006	113.60
1079.13	-2.49	0.00	-0.0006	113.65
1079.13	-2.49	0.00	-0.0006	113.70
1079.13	-2.49	0.00	-0.0006	113.75
1079.13	-2.49	0.00	-0.0006	113.80
1079.13	-2.49	0.00	-0.0006	113.85
1079.13	-2.49	0.00	-0.0006	113.90
1079.13	-2.49	0.00	-0.0006	113.95
1079.13	-2.49	0.00	-0.0006	114.00
1079.13	-2.49	0.00	-0.0006	114.05
1079.13	-2.49	0.00	-0.0006	114.10
1079.13	-2.49	0.00	-0.0006	114.15
1079.13	-2.49	0.00	-0.0006	114.20
1079.13	-2.49	0.00	-0.0006	114.25
1079.13	-2.49	0.00	-0.0006	114.30
1079.13	-2.49	0.00	-0.0006	114.35
1079.13	-2.49	0.00	-0.0006	114.40
1079.13	-2.49	0.00	-0.0006	114.45
1079.13	-2.49	0.00	-0.0006	114.50
1079.13	-2.49	0.00	-0.0006	114.55
1079.13	-2.49	0.00	-0.0006	114.60
1079.13	-2.49	0.00	-0.0006	114.65
1079.13	-2.49	0.00	-0.0006	114.70
1079.13	-2.49	0.00	-0.0006	114.75
1079.13	-2.49	0.00	-0.0006	114.80
1079.13	-2.49	0.00	-0.0006	114.85
1079.13	-2.49	0.00	-0.0006	114.90
1079.13	-2.49	0.00	-0.0006	114.95
1079.13	-2.49	0.00	-0.0006	115.00
1079.13	-2.49	0.00	-0.0006	115.05
1079.13	-2.49	0.00	-0.0006	115.10
1079.13	-2.49	0.00	-0.0006	115.15
1079.13	-2.49	0.00	-0.0006	115.20
1079.13	-2.49	0.00	-0.0006	115.25
1079.13	-2.49	0.00	-0.0006	115.30
1079.13	-2.49	0.00	-0.0006	115.35
1079.13	-2.49	0.00	-0.0006	115.40
1079.13	-2.49	0.00	-0.0006	115.45
1079.13	-2.49	0.00	-0.0006	115.50
1079.13	-2.49	0.00	-0.0006	115.55
1079.13	-2.49	0.00	-0.0006	115.60
1079.13	-2.49	0.00	-0.0006	115.65
1079.13	-2.49	0.00	-0.0006	115.70
1079.13	-2.49	0.00	-0.0006	115.75
1079.13	-2.49	0.00	-0.0006	115.80
1079.13	-2.49	0.00	-0.0006	115.85
1079.13	-2.49	0.00	-0.0006	115.90
1079.13	-2.49	0.00	-0.0006	115.95
1079.13	-2.49	0.00	-0.0006	116.00
1079.13	-2.49	0.00	-0.0006	116.05
1079.13	-2.49	0.00	-0.0006	116.10
1079.13	-2.49	0.00	-0.0006	116.15
1079.13	-2.49	0.00	-0.0006	116.20
1079.13	-2.49	0.00	-0.0006	116.25
1079.13	-2.49	0.00	-0.0006	116.30
1079.13	-2.49	0.00	-0.0006	116.35
1079.13	-2.49	0.00	-0.0006	116.40
1079.13	-2.49	0.00	-0.0006	116.45
1079.13	-2.49	0.00	-0.0006	116.50
1079.13	-2.49	0.00	-0.0006	116.55
1079.13	-2.49	0.00	-0.0006	116.60
1079.13	-2.49	0.00	-0.0006	116.65
1079.13	-2.49	0.00	-0.0006	116.70
1079.13	-2.49	0.00	-0.0006	116.75
1079.13	-2.49	0.00	-0.0006	116.80
1079.13	-2.49	0.00	-0.0006	116.85
1079.13	-2.49	0.00	-0.0006	116.90
1079.13	-2.49	0.00	-0.0006	116.95
1079.13	-2.49	0.00	-0.0006	117.00
1079.13	-2.49	0.00	-0.0006	117.05
1079.13	-2.49	0.00	-0.0006	117.10
1079.13	-2.49	0.00	-0.0006	117.15
1079.13	-2.49	0.00	-0.0006	117.20
1079.13	-2.49	0.00	-0.0006	117.25
1079.13	-2.49	0.00	-0.0006	117.30
1079.13	-2.49	0.00	-0.0006	117.35
1079.13	-2.49	0.00	-0.0006	117.40
1079.13	-2.49	0.00	-0.0006	117.45
1079.13	-2.49	0.00	-0.0006	117.50
1079.13	-2.49	0.00	-0.0006	117.55
1079.13	-2.49	0.00	-0.0006	117.60
1079.13	-2.49	0.00	-0.0006	117.65
1079.13	-2.49	0.00	-0.0006	117.70
1079.13	-2.49	0.00	-0.0006	117.75
1079.13	-2.49	0.00	-0.0006	117.80
1079.13	-2.49	0.00	-0.0006	117.85
1079.13	-2.49	0.00	-0.0006	117.90
1079.13	-2.49	0.00	-0.0006	117.95
1079.13	-2.49	0.00	-0.0006	118.00
1079.13	-2.49	0.00	-0.0006	118.05
1079.13	-2.49	0.00	-0.0006	118.10
1079.13	-2.49	0.00	-0.0006	118.15
1079.12	-2.49	0.00	-0.0006	118.20
1079.12	-2.49	0.00	-0.0006	118.25
1079.12	-2.49	0.00	-0.0006	118.30
1079.12	-2.49	0.00	-0.0006	118.35
1079.12	-2.49	0.00	-0.0006	118.40
1079.12	-2.49	0.00	-0.0006	118.45
1079.12	-2.49	0.00	-0.0006	118.50
1079.12	-2.49	0.00	-0.0006	118.55
1079.12	-2.49	0.00	-0.0006	118.60
1079.12	-2.49	0.00	-0.0006	118.65
1079.12	-2.49	0.00	-0.0006	118.70
1079.12	-2.49	0.00	-0.0006	118.75
1079.12	-2.49	0.00	-0.0006	118.80
1079.12	-2.49	0.00	-0.0006	118.85
1079.12	-2.49	0.00	-0.0006	118.90
1079.12	-2.49	0.00	-0.0006	118.95
1079.12	-2.49	0.00	-0.0006	119.00
1079.12	-2.49	0.00	-0.0006	119.05
1079.12	-2.49	0.00	-0.0006	119.10
1079.12	-2.49	0.00	-0.0006	119.15
1079.12	-2.49	0.00	-0.0006	119.20
1079.12	-2.49	0.00	-0.0006	119.25
1079.12	-2.49	0.00	-0.0006	119.30
1079.12	-2.49	0.00	-0.0006	119.35
1079.12	-2.49	0.00	-0.0006	119.40
1079.12	-2.49	0.00	-0.0006	119.45
1079.12	-2.49	0.00	-0.0006	119.50
1079.12	-2.49	0.00	-0.0006	119.55
1079.12	-2.49	0.00	-0.0006	119.60
1079.12	-2.49	0.00	-0.0006	119.65
1079.12	-2.49	0.00	-0.0006	119.70
1079.12	-2.49	0.00	-0.0006	119.75
1079.12	-2.49	0.00	-0.0006	119.80
1079.12	-2.49	0.00	-0.0006	119.85
1079.12	-2.49	0.00	-0.0006	119.90
1079.12	-2.49	0.00	-0.0006	119.95
1079.12	-2.49	0.00	-0.0006	120.00
1079.12	-2.49	0.00	-0.0006	120.05
1079.12	-2.49	0.00	-0.0006	120.10
1079.12	-2.49	0.00	-0.0006	120.15
1079.12	-2.49	0.00	-0.0006	120.20
1079.12	-2.49	0.00	-0.0006	120.25
1079.12	-2.49	0.00	-0.0006	120.30
1079.12	-2.49	0.00	-0.0006	120.35
1079.12	-2.49	0.00	-0.0006	120.40
1079.12	-2.49	0.00	-0.0006	120.45
1079.12	-2.49	0.00	-0.0006	120.50
1079.12	-2.49	0.00	-0.0006	120.55
1079.12	-2.49	0.00	-0.0006	120.60
1079.12	-2.49	0.00	-0.0006	120.65
1079.12	-2.49	0.00	-0.0006	120.70
1079.12	-2.49	0.00	-0.0006	120.75
1079.12	-2.49	0.00	-0.0006	120.80
1079.12	-2.49	0.00	-0.0006	120.85
1079.12	-2.49	0.00	-0.0006	120.90
1079.12	-2.49	0.00	-0.0006	120.95
1079.12	-2.49	0.00	-0.0006	121.00
1079.12	-2.49	0.00	-0.0006	121.05
1079.12	-2.49	0.00	-0.0006	121.10
1079.12	-2.49	0.00	-0.0006	121.15
1079.12	-2.49	0.00	-0.0006	121.20
1079.12	-2.49	0.00	-0.0006	121.25
1079.12	-2.49	0.00	-0.0006	121.30
1079.12	-2.49	0.00	-0.0006	121.35
1079.12	-2.49	0.00	-0.0006	121.40
1079.12	-2.49	0.00	-0.0006	121.45
1079.12	-2.49	0.00	-0.0006	121.50
1079.12	-2.49	0.00	-0.0006	121.55
1079.12	-2.49	0.00	-0.0006	121.60
1079.12	-2.49	0.00	-0.0006	121.65
1079.12	-2.49	0.00	-0.0006	121.70
1079.12	-2.49	0.00	-0.0006	121.75
1079.12	-2.49	0.00	-0.0006	121.80
1079.12	-2.49	0.00	-0.0006	121.85
1079.12	-2.49	0.00	-0.0006	121.90
1079.12	-2.49	0.00	-0.0006	121.95
1079.12	-2.49	0.00	-0.0006	122.00
1079.12	-2.49	0.00	-0.0006	122.05
1079.12	-2.49	0.00	-0.0006	122.10
1079.12	-2.49	0.00	-0.0006	122.15
1079.12	-2.49	0.00	-0.0006	122.20
1079.12	-2.49	0.00	-0.0006	122.25
1079.12	-2.49	0.00	-0.0006	122.30
1079.12	-2.49	0.00	-0.0006	122.35
1079.12	-2.49	0.00	-0.0006	122.40
1079.12	-2.49	0.00	-0.0006	122.45
1079.12	-2.49	0.00	-0.0006	122.50
1079.12	-2.49	0.00	-0.0006	122.55
1079.12	-2.49	0.00	-0.0006	122.60
1079.12	-2.49	0.00	-0.0006	122.65
1079.12	-2.49	0.00	-0.0006	122.70
1079.12	-2.49	0.00	-0.0006	122.75
1079.12	-2.49	0.00	-0.0006	122.80
1079.12	-2.49	0.00	-0.0006	122.85
1079.12	-2.49	0.00	-0.0006	122.90
1079.12	-2.49	0.00	-0.0006	122.95
1079.12	-2.49	0.00	-0.0006	123.00
1079.12	-2.49	0.00	-0.0006	123.05
1079.12	-2.49	0.00	-0.0006	123.10
1079.12	-2.49	0.00	-0.0006	123.15
1079.12	-2.49	0.00	-0.0006	123.20
1079.12	-2.49	0.00	-0.0006	123.25
1079.12	-2.49	0.00	-0.0006	123.30
1079.12	-2.49	0.00	-0.0006	123.35
1079.12	-2.49	0.00	-0.0006	123.40
1079.12	-2.49	0.00	-0.0006	123.45
1079.12	-2.49	0.00	-0.0006	123.50
1079.12	-2.49	0.00	-0.0006	123.55
1079.12	-2.49	0.00	-0.0006	123.60
1079.12	-2.49	0.00	-0.0006	123.65
1079.12	-2.49	0.00	-0.0006	123.70
1079.12	-2.49	0.00	-0.0006	123.75
1079.12	-2.49	0.00	-0.0006	123.80
1079.12	-2.49	0.00	-0.0006	123.85
1079.12	-2.49	0.00	-0.0006	123.90
1079.12	-2.49	0.00	-0.0006	123.95
1079.12	-2.49	0.00	-0.0006	124.00
1079.12	-2.49	0.00	-0.0006	124.05
1079.12	-2.49	0.00	-0.0006	124.10
1079.12	-2.49	0.00	-0.0006	124.15
1079.12	-2.49	0.00	-0.0006	124.20
1079.12	-2.49	0.00	-0.0006	124.25
1079.12	-2.49	0.00	-0.0006	124.30
1079.12	-2.49	0.00	-0.0006	124.35
1079.12	-2.49	0.00	-0.0006	124.40
1079.12	-2.49	0.00	-0.0006	124.45
1079.12	-2.49	0.00	-0.0006	124.50
1079.12	-2.49	0.00	-0.0006	124.55
1079.12	-2.49	0.00	-0.0006	124.60
1079.12	-2.49	0.00	-0.0006	124.65
1079.12	-2.49	0.00	-0.0006	124.70
1079.12	-2.49	0.00	-0.0006	124.75
1079.12	-2.49	0.00	-0.0006	124.80
1079.12	-2.49	0.00	-0.0006	124.85
1079.12	-2.49	0.00	-0.0006	124.90
1079.12	-2.49	0.00	-0.0006	124.95
1079.12	-2.49	0.00	-0.0006	125.00
1079.12	-2.49	0.00	-0.0006	125.05
1079.12	-2.49	0.00	-0.0006	125.10
1079.12	-2.49	0.00	-0.0006	125.15
1079.12	-2.49	0.00	-0.0006	125.20
1079.12	-2.49	0.00	-0.0006	125.25
1079.12	-2.49	0.00	-0.0006	125.30
1079.12	-2.49	0.00	-0.0006	125.35
1079.12	-2.49	0.00	-0.0006	125.40
1079.12	-2.49	0.00	-0.0006	125.45
1079.12	-2.49	0.00	-0.0006	125.50
1079.12	-2.49	0.00	-0.0006	125.55
1079.12	-2.49	0.00	-0.0006	125.60
1079.12	-2.49	0.00	-0.0006	125.65
1079.12	-2.49	0.00	-0.0006	125.70
1079.12	-2.49	0.00	-0.0006	125.75
1079.12	-2.49	0.00	-0.0006	125.80
1079.12	-2.49	0.00	-0.0006	125.85
1079.12	-2.49	0.00	-0.0006	125.90
1079.12	-2.49	0.00	-0.0006	125.95
1079.12	-2.49	0.00	-0.0006	126.00
1079.12	-2.49	0.00	-0.0006	126.05
1079.12	-2.49	0.00	-0.0006	126.10
1079.12	-2.49	0.00	-0.0006	126.15
1079.12	-2.49	0.00	-0.0006	126.20
1079.12	-2.49	0.00	-0.0006	126.25
1079.12	-2.49	0.00	-0.0006	126.30
1079.12	-2.49	0.00	-0.0006	126.35
1079.12	-2.49	0.00	-0.0006	126.40
1079.12	-2.49	0.00	-0.0006	126.45
1079.12	-2.49	0.00	-0.0006	126.50
1079.12	-2.49	0.00	-0.0006	126.55
1079.12	-2.49	0.00	-0.0006	126.60
1079.12	-2.49	0.00	-0.0006	126.65
1079.12	-2.49	0.00	-0.0006	126.70
1079.12	-2.49	0.00	-0.0006	126.75
1079.12	-2.49	0.00	-0.0006	126.80
1079.12	-2.49	0.00	-0.0006	126.85
1079.12	-2.49	0.00	-0.0006	126.90
1079.12	-2.49	0.00	-0.0006	126.95
1079.12	-2.49	0.00	-0.0006	127.00
1079.12	-2.49	0.00	-0.0006	127.05
1079.12	-2.49	0.00	-0.0006	127.10
1079.12	-2.49	0.00	-0.0006	127.15
1079.12	-2.49	0.00	-0.0006	127.20
1079.12	-2.49	0.00	-0.0006	127.25
1079.12	-2.49	0.00	-0.0006	127.30
1079.12	-2.49	0.00	-0.0006	127.35
1079.12	-2.49	0.00	-0.0006	127.40
1079.12	-2.49	0.00	-0.0006	127.45
1079.12	-2.49	0.00	-0.0006	127.50
1079.12	-2.49	0.00	-0.0006	127.55
1079.12	-2.49	0.00	-0.0006	127.60
1079.12	-2.49	0.00	-0.0006	127.65
1079.12	-2.49	0.00	-0.0006	127.70
1079.12	-2.49	0.00	-0.0006	127.75
1079.12	-2.49	0.00	-0.0006	127.80
1079.12	-2.49	0.00	-0.0006	127.85
1079.12	-2.49	0.00	-0.0006	127.90
1079.12	-2.49	0.00	-0.0006	127.95
1079.12	-2.49	0.00	-0.0006	128.00
1079.12	-2.49	0.00	-0.0006	128.05
1079.12	-2.49	0.00	-0.0006	128.10
1079.12	-2.49	0.00	-0.0006	128.15
1079.12	-2.49	0.00	-0.0006	128.20
1079.12	-2.49	0.00	-0.0006	128.25
1079.12	-2.49	0.00	-0.0006	128.30
1079.12	-2.49	0.00	-0.0006	128.35
1079.12	-2.49	0.00	-0.0006	128.40
1079.12	-2.49	0.00	-0.0006	128.45
1079.12	-2.49	0.00	-0.0006	128.50
1079.12	-2.49	0.00	-0.0006	128.55
1079.12	-2.49	0.00	-0.0006	128.60
1079.12	-2.49	0.00	-0.0006	128.65
1079.12	-2.49	0.00	-0.0006	128.70
1079.12	-2.49	0.00	-0.0006	128.75
1079.12	-2.49	0.00	-0.0006	128.80
1079.12	-2.49	0.00	-0.0006	128.85
1079.12	-2.49	0.00	-0.0006	128.90
1079.12	-2.49	0.00	-0.0006	128.95
1079.12	-2.49	0.00	-0.0006	129.00
1079.12	-2.49	0.00	-0.0006	129.05
1079.12	-2.49	0.00	-0.0006	129.10
1079.12	-2.49	0.00	-0.0006	129.15
1079.12	-2.49	0.00	-0.0006	129.20
1079.12	-2.49	0.00	-0.0006	129.25
1079.12	-2.49	0.00	-0.0006	129.30
1079.12	-2.49	0.00	-0.0006	129.35
1079.12	-2.49	0.00	-0.0006	129.40
1079.12	-2.49	0.00	-0.0006	129.45
1079.12	-2.49	0.00	-0.0006	129.50
1079.12	-2.49	0.00	-0.0006	129.55
1079.12	-2.49	0.00	-0.0006	129.60
1079.12	-2.49	0.00	-0.0006	129.65
1079.12	-2.49	0.00	-0.0006	129.70
1079.12	-2.49	0.00	-0.0006	129.75
1079.12	-2.49	0.00	-0.0006	129.80
1079.12	-2.49	0.00	-0.0006	129.85
1079.12	-2.49	0.00	-0.0006	129.90
1079.12	-2.49	0.00	-0.0006	129.95
1079.12	-2.49	0.00	-0.0006	130.00
1079.12	-2.49	0.00	-0.0006	130.05
1079.12	-2.49	0.00	-0.0006	130.10
1079.12	-2.49	0.00	-0.0006	130.15
1079.12	-2.49	0.00	-0.0006	130.20
1079.12	-2.49	0.00	-0.0006	130.25
1079.12	-2.49	0.00	-0.0006	130.30
1079.12	-2.49	0.00	-0.0006	130.35
1079.12	-2.49	0.00	-0.0006	130.40
1079.12	-2.49	0.00	-0.0006	130.45
1079.12	-2.49	0.00	-0.0006	130.50
1079.12	-2.49	0.00	-0.0006	130.55
1079.12	-2.49	0.00	-0.0006	130.60
1079.12	-2.49	0.00	-0.0006	130.65
1079.12	-2.49	0.00	-0.0006	130.70
1079.12	-2.49	0.00	-0.0006	130.75
1079.12	-2.49	0.00	-0.0006	130.80
1079.12	-2.49	0.00	-0.0006	130.85
1079.12	-2.49	0.00	-0.0006	130.90
1079.12	-2.49	0.00	-0.0006	130.95
1079.12	-2.49	0.00	-0.0006	131.00
1079.12	-2.49	0.00	-0.0006	131.05
1079.12	-2.49	0.00	-0.0006	131.10
1079.12	-2.49	0.00	-0.0006	131.15
1079.12	-2.49	0.00	-0.0006	131.20
1079.12	-2.49	0.00	-0.0006	131.25
1079.12	-2.49	0.00	-0.0006	131.30
1079.12	-2.49	0.00	-0.0006	131.35
1079.12	-2.49	0.00	-0.0006	131.40
1079.12	-2.49	0.00	-0.0006	131.45
1079.12	-2.49	0.00	-0.0006	131.50
1079.12	-2.49	0.00	-0.0006	131.55
1079.12	-2.49	0.00	-0.0006	131.60
1079.12	-2.49	0.00	-0.0006	131.65
1079.12	-2.49	0.00	-0.0006	131.70
1079.12	-2.49	0.00	-0.0006	131.75
1079.12	-2.49	0.00	-0.0006	131.80
1079.12	-2.49	0.00	-0.0006	131.85
1079.12	-2.49	0.00	-0.0006	131.90
1079.12	-2.49	0.00	-0.0006	131.95
1079.12	-2.49	0.00	-0.0006	132.00
1079.12	-2.49	0.00	-0.0006	132.05
1079.12	-2.49	0.00	-0.0006	132.10
1079.12	-2.49	0.00	-0.0006	132.15
1079.12	-2.49	0.00	-0.0006	132.20
1079.12	-2.49	0.00	-0.0006	132.25
1079.12	-2.49	0.00	-0.0006	132.30
1079.12	-2.49	0.00	-0.0006	132.35
1079.12	-2.49	0.00	-0.0006	132.40
1079.12	-2.49	0.00	-0.0006	132.45
1079.12	-2.49	0.00	-0.0006	132.50
1079.12	-2.49	0.00	-0.0006	132.55
1079.12	-2.49	0.00	-0.0006	132.60
1079.12	-2.49	0.00	-0.0006	132.65
1079.12	-2.49	0.00	-0.0006	132.70
1079.12	-2.49	0.00	-0.0006	132.75
1079.12	-2.49	0.00	-0.0006	132.80
1079.12	-2.49	0.00	-0.0006	132.85
1079.12	-2.49	0.00	-0.0006	132.90
1079.12	-2.49	0.00	-0.0006	132.95
1079.12	-2.49	0.00	-0.0006	133.00
1079.12	-2.49	0.00	-0.0006	133.05
1079.12	-2.49	0.00	-0.0006	133.10
1079.12	-2.49	0.00	-0.0006	133.15
1079.12	-2.49	0.00	-0.0006	133.20
1079.12	-2.49	0.00	-0.0006	133.25
1079.12	-2.49	0.00	-0.0006	133.30
1079.12	-2.49	0.00	-0.0006	133.35
1079.12	-2.49	0.00	-0.0006	133.40
1079.12	-2.49	0.00	-0.0006	133.45
1079.12	-2.49	0.00	-0.0006	133.50
1079.12	-2.49	0.00	-0.0006	133.55
1079.12	-2.49	0.00	-0.0006	133.60
1079.12	-2.49	0.00	-0.0006	133.65
1079.12	-2.49	0.00	-0.0006	133.70
1079.12	-2.49	0.00	-0.0006	133.75
1079.12	-2.49	0.00	-0.0006	133.80
1079.12	-2.49	0.00	-0.0006	133.85
1079.12	-2.49	0.00	-0.0006	133.90
1079.12	-2.49	0.00	-0.0006	133.95
1079.12	-2.49	0.00	-0.0006	134.00
1079.12	-2.49	0.00	-0.0006	134.05
1079.12	-2.49	0.00	-0.0006	134.10
1079.12	-2.49	0.00	-0.0006	134.15
1079.12	-2.49	0.00	-0.0006	134.20
1079.12	-2.49	0.00	-0.0006	134.25
1079.12	-2.49	0.00	-0.0006	134.30
1079.12	-2.49	0.00	-0.0006	134.35
1079.12	-2.49	0.00	-0.0006	134.40
1079.12	-2.49	0.00	-0.0006	134.45
1079.12	-2.49	0.00	-0.0006	134.50
1079.12	-2.49	0.00	-0.0006	134.55
1079.12	-2.49	0.00	-0.0006	134.60
1079.12	-2.49	0.00	-0.0006	134.65
1079.12	-2.49	0.00	-0.0006	134.70
1079.12	-2.49	0.00	-0.0006	134.75
1079.12	-2.49	0.00	-0.0006	134.80
1079.12	-2.49	0.00	-0.0006	134.85
1079.12	-2.49	0.00	-0.0006	134.90
1079.12	-2.49	0.00	-0.0006	134.95
1079.12	-2.49	0.00	-0.0006	135.00
1079.12	-2.49	0.00	-0.0006	135.05
1079.12	-2.49	0.00	-0.0006	135.10
1079.12	-2.49	0.00	-0.0006	135.15
1079.12	-2.49	0.00	-0.0006	135.20
1079.12	-2.49	0.00	-0.0006	135.25
1079.12	-2.49	0.00	-0.0006	135.30
1079.12	-2.49	0.00	-0.0006	135.35
1079.12	-2.49	0.00	-0.0006	135.40
1079.12	-2.49	0.00	-0.0006	135.45
1079.12	-2.49	0.00	-0.0006	135.50
1079.12	-2.49	0.00	-0.0006	135.55
1079.12	-2.49	0.00	-0.0006	135.60
1079.12	-2.49	0.00	-0.0006	135.65
1079.12	-2.49	0.00	-0.0006	135.70
1079.12	-2.49	0.00	-0.0006	135.75
1079.12	-2.49	0.00	-0.0006	135.80
1079.12	-2.49	0.00	-0.0006	135.85
1079.12	-2.49	0.00	-0.0006	135.90
1079.12	-2.49	0.00	-0.0006	135.95
1079.12	-2.49	0.00	-0.0006	136.00
1079.12	-2.49	0.00	-0.0006	136.05
1079.12	-2.49	0.00	-0.0006	136.10
1079.12	-2.49	0.00	-0.0006	136.15
1079.12	-2.49	0.00	-0.0006	136.20
1079.12	-2.49	0.00	-0.0006	136.25
1079.12	-2.49	0.00	-0.0006	136.30
1079.12	-2.49	0.00	-0.0006	136.35
1079.12	-2.49	0.00	-0.0006	136.40
1079.12	-2.49	0.00	-0.0006	136.45
1079.12	-2.49	0.00	-0.0006	136.50
1079.12	-2.49	0.00	-0.0006	136.55
1079.12	-2.49	0.00	-0.0006	136.60
1079.12	-2.49	0.00	-0.0006	136.65
1079.12	-2.49	0.00	-0.0006	136.70
1079.12	-2.49	0.00	-0.0006	136.75
1079.12	-2.49	0.00	-0.0006	136.80
1079.12	-2.49	0.00	-0.0006	136.85
1079.12	-2.49	0.00	-0.0006	136.90
1079.12	-2.49	0.00	-0.0006	136.95
1079.12	-2.49	0.00	-0.0006	137.00
1079.12	-2.49	0.00	-0.0006	137.05
1079.12	-2.49	0.00	-0.0006	137.10
1079.12	-2.49	0.00	-0.0006	137.15
1079.12	-2.49	0.00	-0.0006	137.20
1079.12	-2.49	0.00	-0.0006	137.25
1079.12	-2.49	0.00	-0.0006	137.30
1079.12	-2.49	0.00	-0.0006	137.35
1079.12	-2.49	0.00	-0.0006	137.40
1079.12	-2.49	0.00	-0.0006	137.45
1079.12	-2.49	0.00	-0.0006	137.50
1079.12	-2.49	0.00	-0.0006	137.55
1079.12	-2.49	0.00	-0.0006	137.60
1079.12	-2.49	0.00	-0.0006	137.65
1079.12	-2.49	0.00	-0.0006	137.70
1079.12	-2.49	0.00	-0.0006	137.75
1079.12	-2.49	0.00	-0.0006	137.80
1079.12	-2.49	0.00	-0.0006	137.85
1079.12	-2.49	0.00	-0.0006	137.90
1079.12	-2.49	0.00	-0.0006	137.95
1079.12	-2.49	0.00	-0.0006	138.00
1079.12	-2.49	0.00	-0.0006	138.05
1079.12	-2.49	0.00	-0.0006	138.10
1079.12	-2.49	0.00	-0.0006	138.15
1079.12	-2.49	0.00	-0.0006	138.20
1079.12	-2.49	0.00	-0.0006	138.25
1079.12	-2.49	0.00	-0.0006	138.30
1079.12	-2.49	0.00	-0.0006	138.35
1079.12	-2.49	0.00	-0.0006	138.40
1079.12	-2.49	0.00	-0.0006	138.45
1079.12	-2.49	0.00	-0.0006	138.50
1079.12	-2.49	0.00	-0.0006	138.55
1079.12	-2.49	0.00	-0.0006	138.60
1079.12	-2.49	0.00	-0.0006	138.65
1079.12	-2.49	0.00	-0.0006	138.70
1079.12	-2.49	0.00	-0.0006	138.75
1079.12	-2.49	0.00	-0.0006	138.80
1079.12	-2.49	0.00	-0.0006	138.85
1079.12	-2.49	0.00	-0.0006	138.90
1079.12	-2.49	0.00	-0.0006	138.95
1079.12	-2.49	0.00	-0.0006	139.00
1079.12	-2.49	0.00	-0.0006	139.05
1079.12	-2.49	0.00	-0.0006	139.10
1079.12	-2.49	0.00	-0.0006	139.15
1079.12	-2.49	0.00	-0.0006	139.20
1079.12	-2.49	0.00	-0.0006	139.25
1079.12	-2.49	0.00	-0.0006	139.30
1079.12	-2.49	0.00	-0.0006	139.35
1079.12	-2.49	0.00	-0.0006	139.40
1079.12	-2.49	0.00	-0.0006	139.45
1079.12	-2.49	0.00	-0.0006	139.50
1079.12	-2.49	0.00	-0.0006	139.55
1079.12	-2.49	0.00	-0.0006	139.60
1079.12	-2.49	0.00	-0.0006	139.65
1079.12	-2.49	0.00	-0.0006	139.70
1079.12	-2.49	0.00	-0.0006	139.75
1079.12	-2.49	0.00	-0.0006	139.80
1079.12	-2.49	0.00	-0.0006	139.85
1079.12	-2.49	0.00	-0.0006	139.90
1079.12	-2.49	0.00	-0.0006	139.95
1079.12	-2.49	0.00	-0.0006	140.00
1079.12	-2.49	0.00	-0.0006	140.05
1079.12	-2.49	0.00	-0.0006	140.10
1079.12	-2.49	0.00	-0.0006	140.15
1079.12	-2.49	0.00	-0.0006	140.20
1079.12	-2.49	0.00	-0.0006	140.25
1079.12	-2.49	0.00	-0.0006	140.30
1079.12	-2.49	0.00	-0.0006	140.35
1079.12	-2.49	0.00	-0.0006	140.40
1079.12	-2.49	0.00	-0.0006	140.45
1079.12	-2.49	0.00	-0.0006	140.50
1079.12	-2.49	0.00	-0.0006	140.55
1079.12	-2.49	0.00	-0.0006	140.60
1079.12	-2.49	0.00	-0.0006	140.65
1079.12	-2.49	0.00	-0.0006	140.70
1079.12	-2.49	0.00	-0.0006	140.75
1079.12	-2.49	0.00	-0.0006	140.80
1079.12	-2.49	0.00	-0.0006	140.85
1079.12	-2.49	0.00	-0.0006	140.90
1079.12	-2.49	0.00	-0.0006	140.95
1079.12	-2.49	0.00	-0.0006	141.00
1079.12	-2.49	0.00	-0.0006	141.05
1079.12	-2.49	0.00	-0.0006	141.10
1079.12	-2.49	0.00	-0.0006	141.15
1079.12	-2.49	0.00	-0.0006	141.20
1079.12	-2.49	0.00	-0.0006	141.25
1079.12	-2.49	0.00	-0.0006	141.30
1079.12	-2.49	0.00	-0.0006	141.35
1079.12	-2.49	0.00	-0.0006	141.40
1079.12	-2.49	0.00	-0.0006	141.45
1079.12	-2.49	0.00	-0.0006	141.50
1079.12	-2.49	0.00	-0.0006	141.55
1079.12	-2.49	0.00	-0.0006	141.60
1079.12	-2.49	0.00	-0.0006	141.65
1079.12	-2.49	0.00	-0.0006	141.70
1079.12	-2.49	0.00	-0.0006	141.75
1079.12	-2.49	0.00	-0.0006	141.80
1079.12	-2.49	0.00	-0.0006	141.85
1079.12	-2.49	0.00	-0.0006	141.90
1079.12	-2.49	0.00	-0.0006	141.95
1079.12	-2.49	0.00	-0.0006	142.00
1079.12	-2.49	0.00	-0.0006	142.05
1079.12	-2.49	0.00	-0.0006	142.10
1079.12	-2.49	0.00	-0.0006	142.15
1079.12	-2.49	0.00	-0.0006	142.20
1079.12	-2.49	0.00	-0.0006	142.25
1079.12	-2.49	0.00	-0.0006	142.30
1079.12	-2.49	0.00	-0.0006	142.35
1079.12	-2.49	0.00	-0.0006	142.40
1079.12	-2.49	0.00	-0.0006	142.45
1079.12	-2.49	0.00	-0.0006	142.50
1079.12	-2.49	0.00	-0.0006	142.55
1079.12	-2.49	0.00	-0.0006	142.60
1079.12	-2.49	0.00	-0.0006	142.65
1079.12	-2.49	0.00	-0.0006	142.70
1079.12	-2.49	0.00	-0.0006	142.75
1079.12	-2.49	0.00	-0.0006	142.80
1079.12	-2.49	0.00	-0.0006	142.85
1079.12	-2.49	0.00	-0.0006	142.90
1079.12	-2.49	0.00	-0.0006	142.95
1079.12	-2.49	0.00	-0.0006	143.00
1079.12	-2.49	0.00	-0.0006	143.05
1079.12	-2.49	0.00	-0.0006	143.10
1079.12	-2.49	0.00	-0.0006	143.15
1079.12	-2.49	0.00	-0.0006	143.20
1079.12	-2.49	0.00	-0.0006	143.25
1079.12	-2.49	0.00	-0.0006	143.30
1079.12	-2.49	0.00	-0.0006	143.35
1079.12	-2.49	0.00	-0.0006	143.40
1079.12	-2.49	0.00	-0.0006	143.45
1079.12	-2.49	0.00	-0.0006	143.50
1079.12	-2.49	0.00	-0.0006	143.55
1079.12	-2.49	0.00	-0.0006	143.60
1079.12	-2.49	0.00	-0.0006	143.65
1079.12	-2.49	0.00	-0.0006	143.70
1079.12	-2.49	0.00	-0.0006	143.75
1079.12	-2.49	0.00	-0.0006	143.80
1079.12	-2.49	0.00	-0.0006	143.85
1079.12	-2.49	0.00	-0.0006	143.90
1079.12	-2.49	0.00	-0.0006	143.95
1079.12	-2.49	0.00	-0.0006	144.00
1079.12	-2.49	0.00	-0.0006	144.05
1079.12	-2.49	0.00	-0.0006	144.10
1079.12	-2.49	0.00	-0.0006	144.15
1079.12	-2.49	0.00	-0.0006	144.20
1079.12	-2.49	0.00	-0.0006	144.25
1079.12	-2.49	0.00	-0.0006	144.30
1079.12	-2.49	0.00	-0.0006	144.35
1079.12	-2.49	0.00	-0.0006	144.40
1079.12	-2.49	0.00	-0.0006	144.45
1079.12	-2.49	0.00	-0.0006	144.50
1079.12	-2.49	0.00	-0.0006	144.55
1079.12	-2.49	0.00	-0.0006	144.60
1079.12	-2.49	0.00	-0.0006	144.65
1079.12	-2.49	0.00	-0.0006	144.70
1079.12	-2.49	0.00	-0.0006	144.75
1079.12	-2.49	0.00	-0.0006	144.80
1079.12	-2.49	0.00	-0.0006	144.85
1079.12	-2.49	0.00	-0.0006	144.90
1079.12	-2.49	0.00	-0.0006	144.95
1079.12	-2.49	0.00	-0.0006	145.00
1079.12	-2.49	0.00	-0.0006	145.05
1079.12	-2.49	0.00	-0.0006	145.10
1079.12	-2.49	0.00	-0.0006	145.15
1079.12	-2.49	0.00	-0.0006	145.20
1079.12	-2.49	0.00	-0.0006	145.25
1079.12	-2.49	0.00	-0.0006	145.30
1079.12	-2.49	0.00	-0.0006	145.35
1079.12	-2.49	0.00	-0.0006	145.40
1079.12	-2.49	0.00	-0.0006	145.45
1079.12	-2.49	0.00	-0.0006	145.50
1079.12	-2.49	0.00	-0.0006	145.55
1079.12	-2.49	0.00	-0.0006	145.60
1079.12	-2.49	0.00	-0.0006	145.65
1079.12	-2.49	0.00	-0.0006	145.70
1079.12	-2.49	0.00	-0.0006	145.75
1079.12	-2.49	0.00	-0.0006	145.80
1079.12	-2.49	0.00	-0.0006	145.85
1079.12	-2.49	0.00	-0.0006	145.90
1079.12	-2.49	0.00	-0.0006	145.95
1079.12	-2.49	0.00	-0.0006	146.00
1079.12	-2.49	0.00	-0.0006	146.05
1079.12	-2.49	0.00	-0.0006	146.10
1079.12	-2.49	0.00	-0.0006	146.15
1079.12	-2.49	0.00	-0.0006	146.20
1079.12	-2.49	0.00	-0.0006	146.25
1079.12	-2.49	0.00	-0.0006	146.30
1079.12	-2.49	0.00	-0.0006	146.35
1079.12	-2.49	0.00	-0.0006	146.40
1079.12	-2.49	0.00	-0.0006	146.45
1079.12	-2.49	0.00	-0.0006	146.50
1079.12	-2.49	0.00	-0.0006	146.55
1079.12	-2.49	0.00	-0.0006	146.60
1079.12	-2.49	0.00	-0.0006	146.65
1079.12	-2.49	0.00	-0.0006	146.70
1079.12	-2.49	0.00	-0.0006	146.75
1079.12	-2.49	0.00	-0.0006	146.80
1079.12	-2.49	0.00	-0.0006	146.85
1079.12	-2.49	0.00	-0.0006	146.90
1079.12	-2.49	0.00	-0.0006	146.95
1079.12	-2.49	0.00	-0.0006	147.00
1079.12	-2.49	0.00	-0.0006	147.05
1079.12	-2.49	0.00	-0.0006	147.10
1079.12	-2.49	0.00	-0.0006	147.15
1079.12	-2.49	0.00	-0.0006	147.20
1079.12	-2.49	0.00	-0.0006	147.25
1079.12	-2.49	0.00	-0.0006	147.30
1079.12	-2.49	0.00	-0.0006	147.35
1079.12	-2.49	0.00	-0.0006	147.40
1079.12	-2.49	0.00	-0.0006	147.45
1079.12	-2.49	0.00	-0.0006	147.50
1079.12	-2.49	0.00	-0.0006	147.55
1079.12	-2.49	0.00	-0.0006	147.60
1079.12	-2.49	0.00	-0.0006	147.65
1079.12	-2.49	0.00	-0.0006	147.70
1079.12	-2.49	0.00	-0.0006	147.75
1079.12	-2.49	0.00	-0.0006	147.80
1079.12	-2.49	0.00	-0.0006	147.85
1079.12	-2.49	0.00	-0.0006	147.90
1079.12	-2.49	0.00	-0.0006	147.95
1079.12	-2.49	0.00	-0.0006	148.00
1079.12	-2.49	0.00	-0.0006	148.05
1079.12	-2.49	0.00	-0.0006	148.10
1079.12	-2.49	0.00	-0.0006	148.15
1079.12	-2.49	0.00	-0.0006	148.20
1079.12	-2.49	0.00	-0.0006	148.25
1079.12	-2.49	0.00	-0.0006	148.30
1079.12	-2.49	0.00	-0.0006	148.35
1079.12	-2.49	0.00	-0.0006	148.40
1079.12	-2.49	0.00	-0.0006	148.45
1079.12	-2.49	0.00	-0.0006	148.50
1079.12	-2.49	0.00	-0.0006	148.55
1079.12	-2.49	0.00	-0.0006	148.60
1079.12	-2.49	0.00	-0.0006	148.65
1079.12	-2.49	0.00	-0.0006	148.70
1079.12	-2.49	0.00	-0.0006	148.75
1079.12	-2.49	0.00	-0.0006	148.80
1079.12	-2.49	0.00	-0.0006	148.85
1079.12	-2.49	0.00	-0.0006	148.90
1079.12	-2.49	0.00	-0.0006	148.95
1079.12	-2.49	0.00	-0.0006	149.00
1079.12	-2.49	0.00	-0.0006	149.05
1079.12	-2.49	0.00	-0.0006	149.10
1079.12	-2.49	0.00	-0.0006	149.15
1079.12	-2.49	0.00	-0.0006	149.20
1079.12	-2.49	0.00	-0.0006	149.25
1079.12	-2.49	0.00	-0.0006	149.30
1079.12	-2.49	0.00	-0.0006	149.35
1079.12	-2.49	0.00	-0.0006	149.40
1079.12	-2.49	0.00	-0.0006	149.45
1079.12	-2.49	0.00	-0.0006	149.50
1079.12	-2.49	0.00	-0.0006	149.55
1079.12	-2.49	0.00	-0.0006	149.60
1079.12	-2.49	0.00	-0.0006	149.65
1079.12	-2.49	0.00	-0.0006	149.70
1079.12	-2.49	0.00	-0.0006	149.75
1079.12	-2.49	0.00	-0.0006	149.80
1079.12	-2.49	0.00	-0.0006	149.85
1079.12	-2.49	0.00	-0.0006	149.90
1079.12	-2.49	0.00	-0.0006	149.95
1079.12	-2.49	0.00	-0.0006	150.00
1079.12	-2.49	0.00	-0.0006	150.05
1079.12	-2.49	0.00	-0.0006	150.10
1079.12	-2.49	0.00	-0.0006	150.15
1079.12	-2.49	0.00	-0.0006	150.20
1079.12	-2.49	0.00	-0.0006	150.25
1079.12	-2.49	0.00	-0.0006	150.30
1079.12	-2.49	0.00	-0.0006	150.35
1079.12	-2.49	0.00	-0.0006	150.40
1079.12	-2.49	0.00	-0.0006	150.45
1079.12	-2.49	0.00	-0.0006	150.50
1079.12	-2.49	0.00	-0.0006	150.55
1079.12	-2.49	0.00	-0.0006	150.60
1079.12	-2.49	0.00	-0.0006	150.65
1079.12	-2.49	0.00	-0.0006	150.70
1079.12	-2.49	0.00	-0.0006	150.75
1079.12	-2.49	0.00	-0.0006	150.80
1079.12	-2.49	0.00	-0.0006	150.85
1079.12	-2.49	0.00	-0.0006	150.90
1079.12	-2.49	0.00	-0.0006	150.95
1079.12	-2.49	0.00	-0.0006	151.00
1079.12	-2.49	0.00	-0.0006	151.05
1079.12	-2.49	0.00	-0.0006	151.10
1079.12	-2.49	0.00	-0.0006	151.15
1079.12	-2.49	0.00	-0.0006	151.20
1079.12	-2.49	0.00	-0.0006	151.25
1079.12	-2.49	0.00	-0.0006	151.30
1079.12	-2.49	0.00	-0.0006	151.35
1079.12	-2.49	0.00	-0.0006	151.40
1079.12	-2.49	0.00	-0.0006	151.45
1079.12	-2.49	0.00	-0.0006	151.50
1079.12	-2.49	0.00	-0.0006	151.55
1079.12	-2.49	0.00	-0.0006	151.60
1079.12	-2.49	0.00	-0.0006	151.65
1079.12	-2.49	0.00	-0.0006	151.70
1079.12	-2.49	0.00	-0.0006	151.75
1079.12	-2.49	0.00	-0.0006	151.80
1079.12	-2.49	0.00	-0.0006	151.85
1079.12	-2.49	0.00	-0.0006	151.90
1079.12	-2.49	0.00	-0.0006	151.95
1079.12	-2.49	0.00	-0.0006	152.00
1079.12	-2.49	0.00	-0.0006	152.05
1079.12	-2.49	0.00	-0.0006	152.10
1079.12	-2.49	0.00	-0.0006	152.15
1079.12	-2.49	0.00	-0.0006	152.20
1079.12	-2.49	0.00	-0.0006	152.25
1079.12	-2.49	0.00	-0.0006	152.30
1079.12	-2.49	0.00	-0.0006	152.35
1079.12	-2.49	0.00	-0.0006	152.40
1079.12	-2.49	0.00	-0.0006	152.45
1079.12	-2.49	0.00	-0.0006	152.50
1079.12	-2.49	0.00	-0.0006	152.55
1079.12	-2.49	0.00	-0.0006	152.60
1079.12	-2.49	0.00	-0.0006	152.65
1079.12	-2.49	0.00	-0.0006	152.70
1079.12	-2.49	0.00	-0.0006	152.75
1079.12	-2.49	0.00	-0.0006	152.80
1079.12	-2.49	0.00	-0.0006	152.85
1079.12	-2.49	0.00	-0.0006	152.90
1079.12	-2.49	0.00	-0.0006	152.95
1079.12	-2.49	0.00	-0.0006	153.00
1079.12	-2.49	0.00	-0.0006	153.05
1079.12	-2.49	0.00	-0.0006	153.10
1079.12	-2.49	0.00	-0.0006	153.15
1079.12	-2.49	0.00	-0.0006	153.20
1079.12	-2.49	0.00	-0.0006	153.25
1079.12	-2.49	0.00	-0.0006	153.30
1079.12	-2.49	0.00	-0.0006	153.35
1079.12	-2.49	0.00	-0.0006	153.40
1079.12	-2.49	0.00	-0.0006	153.45
1079.12	-2.49	0.00	-0.0006	153.50
1079.12	-2.49	0.00	-0.0006	153.55
1079.12	-2.49	0.00	-0.0006	153.60
1079.12	-2.49	0.00	-0.0006	153.65
1079.12	-2.49	0.00	-0.0006	153.70
1079.12	-2.49	0.00	-0.0006	153.75
1079.12	-2.49	0.00	-0.0006	153.80
1079.12	-2.49	0.00	-0.0006	153.85
1079.12	-2.49	0.00	-0.0006	153.90
1079.12	-2.49	0.00	-0.0006	153.95
1079.12	-2.49	0.00	-0.0006	154.00
1079.12	-2.49	0.00	-0.0006	154.05
1079.12	-2.49	0.00	-0.0006	154.10
1079.12	-2.49	0.00	-0.0006	154.15
1079.12	-2.49	0.00	-0.0006	154.20
1079.12	-2.49	0.00	-0.0006	154.25
1079.12	-2.49	0.00	-0.0006	154.30
1079.12	-2.49	0.00	-0.0006	154.35
1079.12	-2.49	0.00	-0.0006	154.40
1079.12	-2.49	0.00	-0.0006	154.45
1079.12	-2.49	0.00	-0.0006	154.50
1079.12	-2.49	0.00	-0.0006	154.55
1079.12	-2.49	0.00	-0.0006	154.60
1079.12	-2.49	0.00	-0.0006	154.65
1079.12	-2.49	0.00	-0.0006	154.70
1079.12	-2.49	0.00	-0.0006	154.75
1079.12	-2.49	0.00	-0.0006	154.80
1079.12	-2.49	0.00	-0.0006	154.85
1079.12	-2.49	0.00	-0.0006	154.90
1079.12	-2.49	0.00	-0.0006	154.95
1079.12	-2.49	0.00	-0.0006	155.00
1079.12	-2.49	0.00	-0.0006	155.05
1079.12	-2.49	0.00	-0.0006	155.10
1079.12	-2.49	0.00	-0.0006	155.15
1079.12	-2.49	0.00	-0.0006	155.20
1079.12	-2.49	0.00	-0.0006	155.25
1079.12	-2.49	0.00	-0.0006	155.30
1079.12	-2.49	0.00	-0.0006	155.35

==> Data/CM_Complex_REF.dat <==
X	Y	V	DELTA	T	C	J	J_NP
225.9	-2.49	22.04	-0.0014	0	0	0	0
227	-2.49	22.03	-0.0014	0.05	0	0	0
228.1	-2.49	22.03	-0.0014	0.1	0	0	0
229.2	-2.49	22.02	-0.0014	0.15	0	0	0
230.3	-2.49	22.02	-0.0014	0.2	0	0	0
231.4	-2.49	22.02	-0.0014	0.25	0	0	0
232.5	-2.49	22.01	-0.0014	0.3	0	0	0
233.6	-2.49	22.01	-0.0014	0.35	0	0	0
234.7	-2.49	22.01	-0.0014	0.4	0	0	0
235.8	-2.49	22.01	-0.0014	0.45	0	0	0
236.9	-2.49	22.01	-0.0014	0.5	0	0	0
238	-2.49	22	-0.0014	0.55	0	0	0
239.1	-2.49	22	-0.0014	0.6	0	0	0
240.2	-2.49	22	-0.0014	0.65	0	0	0
241.3	-2.49	22	-0.0014	0.7	0	0	0
242.4	-2.49	22	-0.0014	0.75	0	0	0
243.5	-2.49	22	-0.0014	0.8	0	0	0
244.6	-2.49	22	-0.0014	0.85	0	0	0
245.7	-2.49	22	-0.0014	0.9	0	0	0
246.8	-2.49	21.99	-0.0014	0.95	0	0	0
247.9	-2.49	21.99	-0.0014	1	0	0	0
249	-2.49	21.99	-0.0014	1.05	0	0	0
250.1	-2.49	21.99	-0.0014	1.1	0	0	0
251.2	-2.49	21.99	-0.0014	1.15	0	0	0
252.3	-2.49	21.99	-0.0014	1.2	0	0	0
253.4	-2.49	21.99	-0.0014	1.25	0	0	0
254.5	-2.49	21.99	-0.0014	1.3	0	0	0
255.6	-2.49	21.99	-0.0014	1.35	0	0	0
256.7	-2.49	21.99	-0.0014	1.4	0	0	0
257.8	-2.49	21.99	-0.0014	1.45	0	0	0
258.9	-2.49	21.99	-0.0014	1.5	0	0	0
260	-2.5	21.99	-0.0014	1.55	0	0	0
261.1	-2.5	21.99	-0.0014	1.6	0	0	0
262.2	-2.5	21.99	-0.0014	1.65	0	0	0
263.3	-2.5	21.99	-0.0014	1.7	0	0	0
264.4	-2.5	21.99	-0.0014	1.75	0	0	0
265.5	-2.5	21.99	-0.0014	1.8	0	0	0
266.6	-2.5	21.99	-0.0014	1.85	0	0	0
267.7	-2.5	21.99	-0.0014	1.9	0	0	0
268.8	-2.5	21.99	-0.0014	1.95	0	0	0
269.9	-2.5	21.99	-0.0014	2	0	0	0
271	-2.5	21.99	-0.0014	2.05	0	0	0
272.1	-2.5	21.99	-0.0014	2.1	0	0	0
273.2	-2.5	21.99	-0.0014	2.15	0	0	0
274.29	-2.5	21.99	-0.0014	2.2	0	0	0
275.39	-2.5	21.99	-0.0014	2.25	0	0	0
276.49	-2.51	21.99	-0.0014	2.3	0	0	0
277.59	-2.51	21.99	-0.0014	2.35	0	0	0
278.69	-2.51	21.99	-0.0014	2.4	0	0	0
279.79	-2.51	21.98	-0.0014	2.45	0	0	0
280.89	-2.51	21.98	-0.0014	2.5	0	0	0
281.99	-2.51	21.98	-0.0014	2.55	0	0	0
283.09	-2.51	21.98	-0.0014	2.6	0	0	0
284.19	-2.51	21.98	-0.0014	2.65	0	0	0
285.29	-2.51	21.98	-0.0014	2.7	0	0	0
286.39	-2.51	21.98	-0.0112	2.75	0	0	0
287.48	-2.51	21.98	-0.042	2.8	0	0	0
288.58	-2.52	21.98	-0.0727	2.85	0	0	0
289.68	-2.52	21.98	-0.1035	2.9	0	0	0
290.78	-2.52	21.98	-0.0796	2.95	0	0	0
291.88	-2.53	21.98	0.0575	3	0.0001	0.0001	0.00001
292.98	-2.53	21.98	0.1947	3.05	0.0001	0.0001	0.00001
294.08	-2.53	21.97	0.3318	3.1	0.0001	0.0001	0.00001
295.18	-2.53	21.97	0.455	3.15	0.0001	0.0001	0.00001
296.27	-2.53	21.97	0.5485	3.2	0.0008	0.0008	0.00008
297.37	-2.52	21.96	0.6419	3.25	0.0008	0.0008	0.00008
298.47	-2.5	21.96	0.7353	3.3	0.0008	0.0008	0.00008
299.57	-2.47	21.95	0.7886	3.35	0.0008	0.0008	0.00008
300.67	-2.43	21.95	0.7576	3.4	0.001	0.001	0.0001
301.76	-2.37	21.94	0.7266	3.45	0.001	0.001	0.0001
302.86	-2.3	21.94	0.6956	3.5	0.001	0.001	0.0001
303.95	-2.22	21.93	0.665	3.55	0.001	0.001	0.0001
305.04	-2.12	21.93	0.6353	3.6	0.001	0.001	0.0001
306.13	-2.01	21.92	0.6057	3.65	0.001	0.001	0.0001
307.22	-1.88	21.92	0.5761	3.7	0.001	0.001	0.0001
308.31	-1.74	21.92	0.5343	3.75	0.001	0.001	0.0001
309.39	-1.59	21.92	0.4605	3.8	0.0005	0.0005	0.00005
310.48	-1.43	21.92	0.3867	3.85	0.0005	0.0005	0.00005
311.56	-1.26	21.92	0.313	3.9	0.0005	0.0005	0.00005
312.64	-1.07	21.92	0.2291	3.95	0.0005	0.0005	0.00005
313.72	-0.88	21.93	0.1057	4	0.001	0.001	0.0001
314.8	-0.69	21.93	-0.0177	4.05	0.001	0.001	0.0001
315.88	-0.49	21.94	-0.1412	4.1	0.001	0.001	0.0001
316.95	-0.28	21.94	-0.2664	4.15	0.001	0.001	0.0001
318.03	-0.08	21.95	-0.4026	4.2	0.0005	0.0005	0.00005
319.11	0.12	21.95	-0.5389	4.25	0.0005	0.0005	0.00005
320.19	0.31	21.95	-0.6755	4.3	0.0005	0.0005	0.00005
321.27	0.5	21.95	-0.7973	4.35	0.0005	0.0005	0.00005
322.36	0.67	21.95	-0.7457	4.4	0.001	0.001	0.0001
323.44	0.83	21.95	-0.6941	4.45	0.001	0.001	0.0001
324.53	0.98	21.95	-0.6424	4.5	0.001	0.001	0.0001
325.62	1.12	21.94	-0.5953	4.55	0.001	0.001	0.0001
326.71	1.24	21.94	-0.647	4.6	0.0002	0.0002	0.00002
327.8	1.36	21.94	-0.6988	4.65	0.0002	0.0002	0.00002
328.89	1.45	21.93	-0.7506	4.7	0.0002	0.0002	0.00002
329.99	1.54	21.93	-0.8014	4.75	0.0002	0.0002	0.00002
331.08	1.6	21.93	-0.8014	4.8	0.0001	0.0001	0.00001
332.18	1.66	21.92	-0.8014	4.85	0.0001	0.0001	0.00001
333.27	1.7	21.92	-0.8014	4.9	0.0001	0.0001	0.00001
334.37	1.72	21.91	-0.8014	4.95	0.0001	0.0001	0.00001
335.46	1.73	21.9	-0.8014	5	0.0001	0.0001	0.00001
336.56	1.72	21.9	-0.8014	5.05	0.0001	0.0001	0.00001
337.65	1.69	21.89	-0.8014	5.1	0.0001	0.0001	0.00001
338.74	1.65	21.89	-0.8014	5.15	0.0001	0.0001	0.00001
339.84	1.59	21.88	-0.8014	5.2	0	0	0
340.93	1.52	21.87	-0.8014	5.25	0	0	0
342.02	1.43	21.87	-0.8014	5.3	0	0	0
343.11	1.33	21.86	-0.8014	5.35	0	0	0
344.19	1.21	21.85	-0.7381	5.4	0	0	0
345.28	1.07	21.85	-0.6716	5.45	0	0	0
346.36	0.92	21.85	-0.6053	5.5	0	0	0
347.44	0.76	21.84	-0.5391	5.55	0	0	0
348.52	0.58	21.84	-0.3929	5.6	0	0	0
349.59	0.39	21.84	-0.2364	5.65	0	0	0
350.67	0.19	21.85	-0.0801	5.7	0	0	0
351.74	-0.02	21.85	0.0762	5.75	0	0	0
352.81	-0.23	21.85	0.2326	5.8	0	0	0
353.88	-0.45	21.86	0.3891	5.85	0	0	0
354.95	-0.66	21.86	0.5459	5.9	0	0	0
356.03	-0.87	21.86	0.7028	5.95	0	0	0
357.1	-1.07	21.86	0.7573	6	0	0	0
358.18	-1.26	21.86	0.7696	6.05	0	0	0
359.26	-1.44	21.86	0.7818	6.1	0	0	0
360.34	-1.6	21.86	0.7942	6.15	0	0	0
361.42	-1.75	21.85	0.7986	6.2	0	0	0
362.5	-1.89	21.85	0.7986	6.25	0	0	0
363.59	-2.01	21.84	0.7986	6.3	0	0	0
364.67	-2.11	21.84	0.7986	6.35	0	0	0
365.76	-2.2	21.83	0.7507	6.4	0	0	0
366.85	-2.28	21.82	0.6709	6.45	0	0	0
367.94	-2.34	21.82	0.5911	6.5	0	0	0
369.03	-2.38	21.82	0.5114	6.55	0	0	0
370.12	-2.41	21.82	0.386	6.6	0	0	0
371.21	-2.43	21.82	0.227	6.65	0	0	0
372.3	-2.44	21.82	0.0679	6.7	0	0	0
373.39	-2.44	21.83	-0.0912	6.75	0	0	0
374.49	-2.44	21.83	-0.1405	6.8	0	0	0
375.58	-2.43	21.84	-0.1005	6.85	0	0	0
376.67	-2.42	21.84	-0.0605	6.9	0	0	0
377.76	-2.42	21.85	-0.0205	6.95	0	0	0
378.85	-2.41	21.85	-0.0014	7	0	0	0
379.95	-2.4	21.86	-0.0014	7.05	0	0	0
381.04	-2.4	21.86	-0.0014	7.1	0	0	0
382.13	-2.4	21.87	-0.0014	7.15	0	0	0
383.23	-2.39	21.87	-0.0014	7.2	0	0	0
384.32	-2.39	21.88	-0.0014	7.25	0	0	0
385.41	-2.38	21.88	-0.0014	7.3	0	0	0
386.51	-2.38	21.89	-0.0014	7.35	0	0	0
387.6	-2.38	21.89	-0.0014	7.4	0	0	0
388.7	-2.37	21.9	-0.0014	7.45	0	0	0
389.79	-2.37	21.9	-0.0014	7.5	0	0	0
390.89	-2.37	21.91	-0.0014	7.55	0	0	0
391.98	-2.36	21.91	-0.0014	7.6	0	0	0
393.08	-2.36	21.92	-0.0014	7.65	0	0	0
394.18	-2.36	21.92	-0.0014	7.7	0	0	0
395.27	-2.35	21.93	-0.0014	7.75	0	0	0
396.37	-2.35	21.93	-0.0014	7.8	0	0	0
397.47	-2.35	21.94	-0.0014	7.85	0	0	0
398.56	-2.34	21.94	-0.0014	7.9	0	0	0
399.66	-2.34	21.95	-0.0014	7.95	0	0	0
400.76	-2.33	21.95	-0.0014	8	0.0001	0.0001	0.00001
401.86	-2.33	21.96	-0.0014	8.05	0.0001	0.0001	0.00001
402.95	-2.33	21.94	-0.0014	8.1	0.0001	0.0001	0.00001
404.05	-2.32	21.91	-0.0014	8.15	0.0001	0.0001	0.00001
405.14	-2.32	21.88	-0.0014	8.2	0.0002	0.0003	0.00003
406.24	-2.32	21.84	-0.0014	8.25	0.0002	0.0003	0.00003
407.33	-2.31	21.81	-0.0014	8.3	0.0002	0.0003	0.00003
408.42	-2.31	21.78	-0.0014	8.35	0.0002	0.0003	0.00003
409.51	-2.31	21.74	-0.0014	8.4	0.0001	0.0002	0.00002
410.59	-2.3	21.71	-0.0014	8.45	0.0001	0.0002	0.00002
411.68	-2.3	21.68	-0.0014	8.5	0.0001	0.0002	0.00002
412.76	-2.3	21.64	-0.0014	8.55	0.0001	0.0001	0.00001
413.84	-2.3	21.61	-0.0014	8.6	0.0001	0.0001	0.00001
414.92	-2.29	21.58	-0.0014	8.65	0.0001	0.0001	0.00001
416	-2.29	21.55	-0.0014	8.7	0.0001	0.0001	0.00001
417.07	-2.29	21.51	-0.0014	8.75	0.0001	0.0001	0.00001
418.15	-2.28	21.48	-0.0014	8.8	0	0	0
419.22	-2.28	21.45	-0.0014	8.85	0	0	0
420.29	-2.28	21.42	-0.0014	8.9	0	0	0
421.36	-2.27	21.38	-0.0014	8.95	0	0	0
422.43	-2.27	21.35	-0.0014	9	0	0	0
423.5	-2.27	21.32	-0.0014	9.05	0	0	0
424.56	-2.27	21.29	-0.0014	9.1	0	0	0
425.63	-2.26	21.26	-0.0014	9.15	0	0	0
426.69	-2.26	21.22	-0.0014	9.2	0	0	0
427.75	-2.26	21.2	-0.0014	9.25	0	0	0
428.81	-2.26	21.2	-0.0014	9.3	0	0	0
429.87	-2.25	21.21	-0.0014	9.35	0	0	0
430.93	-2.25	21.21	-0.0014	9.4	0	0	0
431.99	-2.25	21.21	-0.0014	9.45	0	0	0
433.05	-2.25	21.21	-0.0014	9.5	0	0	0
434.11	-2.24	21.21	-0.0014	9.55	0	0	0
435.17	-2.24	21.2	-0.0014	9.6	0	0	0
436.23	-2.24	21.2	-0.0014	9.65	0	0	0
437.29	-2.24	21.2	-0.0014	9.7	0	0	0
438.35	-2.23	21.19	-0.0014	9.75	0	0	0
439.41	-2.23	21.19	-0.0014	9.8	0	0	0
440.47	-2.23	21.18	-0.0014	9.85	0	0	0
441.53	-2.23	21.18	-0.0014	9.9	0	0	0
442.59	-2.22	21.17	-0.0014	9.95	0	0	0
443.65	-2.22	21.16	-0.0014	10	0	0	0
444.71	-2.22	21.15	-0.0014	10.05	0	0	0
445.76	-2.22	21.15	-0.0014	10.1	0	0	0
446.82	-2.21	21.14	-0.0014	10.15	0	0	0
447.88	-2.21	21.13	-0.0014	10.2	0	0	0
448.93	-2.21	21.12	-0.0014	10.25	0	0	0
449.99	-2.21	21.11	-0.0014	10.3	0	0	0
451.04	-2.21	21.1	-0.0014	10.35	0	0	0
452.1	-2.2	21.08	-0.0014	10.4	0	0	0
453.15	-2.2	21.07	-0.0014	10.45	0	0	0
454.21	-2.2	21.06	-0.0014	10.5	0	0	0
455.26	-2.2	21.05	-0.0014	10.55	0	0	0
456.31	-2.2	21.04	-0.0014	10.6	0	0	0
457.36	-2.19	21.02	-0.0014	10.65	0	0	0
458.41	-2.19	21.01	-0.0014	10.7	0	0	0
459.46	-2.19	21	-0.0014	10.75	0	0	0
460.51	-2.19	20.99	-0.0014	10.8	0	0	0
461.56	-2.18	20.97	-0.0014	10.85	0	0	0
462.61	-2.18	20.96	-0.0014	10.9	0	0	0
463.66	-2.18	20.94	-0.0014	10.95	0	0	0
464.7	-2.18	20.93	-0.0014	11	0	0	0
465.75	-2.18	20.92	-0.0014	11.05	0	0	0
466.8	-2.18	20.9	-0.0014	11.1	0	0	0
467.84	-2.17	20.89	-0.0014	11.15	0	0	0
468.88	-2.17	20.87	-0.0014	11.2	0	0	0
469.93	-2.17	20.86	-0.0014	11.25	0	0	0
470.97	-2.17	20.85	-0.0014	11.3	0	0	0
472.01	-2.17	20.83	-0.0014	11.35	0	0	0
473.05	-2.16	20.82	-0.0014	11.4	0	0	0
474.09	-2.16	20.8	-0.0014	11.45	0	0	0
475.13	-2.16	20.79	-0.0014	11.5	0	0	0
476.17	-2.16	20.78	-0.0014	11.55	0	0	0
477.21	-2.16	20.76	-0.0014	11.6	0	0	0
478.25	-2.16	20.75	-0.0014	11.65	0	0	0
479.29	-2.15	20.74	-0.0014	11.7	0	0	0
480.32	-2.15	20.72	-0.0014	11.75	0	0	0
481.36	-2.15	20.71	-0.0014	11.8	0	0	0
482.39	-2.15	20.7	-0.0014	11.85	0	0	0
483.43	-2.15	20.68	-0.0014	11.9	0	0	0
484.46	-2.15	20.67	-0.0014	11.95	0	0	0
485.5	-2.15	20.66	-0.0014	12	0	0	0
486.53	-2.14	20.65	-0.0014	12.05	0	0	0
487.56	-2.14	20.63	-0.0014	12.1	0	0	0
488.59	-2.14	20.62	-0.0014	12.15	0	0	0
489.62	-2.14	20.61	-0.0014	12.2	0	0	0
490.65	-2.14	20.6	-0.0014	12.25	0	0	0
491.68	-2.14	20.59	-0.0014	12.3	0	0	0
492.71	-2.14	20.58	-0.0014	12.35	0	0	0
493.74	-2.14	20.57	-0.0014	12.4	0	0	0
494.77	-2.13	20.56	-0.0014	12.45	0	0	0
495.8	-2.13	20.55	-0.0014	12.5	0	0	0
496.82	-2.13	20.54	-0.0014	12.55	0	0	0
497.85	-2.13	20.53	-0.0014	12.6	0	0	0
498.88	-2.13	20.52	-0.0014	12.65	0	0	0
499.9	-2.13	20.51	-0.0014	12.7	0	0	0
500.93	-2.13	20.51	-0.0014	12.75	0	0	0
501.95	-2.13	20.5	-0.0014	12.8	0	0	0
502.98	-2.12	20.49	-0.0014	12.85	0	0	0
504	-2.12	20.48	-0.0014	12.9	0	0	0
505.03	-2.12	20.48	-0.0014	12.95	0	0	0
506.05	-2.12	20.47	-0.0014	13	0	0	0
507.07	-2.12	20.46	-0.0014	13.05	0	0	0
508.1	-2.12	20.46	-0.0014	13.1	0	0	0
509.12	-2.12	20.45	-0.0014	13.15	0	0	0
510.14	-2.12	20.44	-0.0014	13.2	0	0	0
511.16	-2.12	20.44	-0.0014	13.25	0	0	0
512.18	-2.12	20.43	-0.0014	13.3	0	0	0
513.21	-2.11	20.43	-0.0014	13.35	0	0	0
514.23	-2.11	20.43	-0.0014	13.4	0	0	0
515.25	-2.11	20.42	-0.0014	13.45	0	0	0
516.27	-2.11	20.42	-0.0014	13.5	0	0	0
517.29	-2.11	20.41	-0.0014	13.55	0	0	0
518.31	-2.11	20.41	-0.0014	13.6	0	0	0
519.33	-2.11	20.41	-0.0014	13.65	0	0	0
520.35	-2.11	20.41	-0.0014	13.7	0	0	0
521.37	-2.11	20.4	-0.0014	13.75	0	0	0
522.39	-2.11	20.4	-0.0014	13.8	0	0	0
523.41	-2.11	20.4	-0.0014	13.85	0	0	0
524.43	-2.11	20.4	-0.0014	13.9	0	0	0
525.45	-2.1	20.4	-0.0014	13.95	0	0	0
526.47	-2.1	20.39	-0.0014	14	0	0	0
527.49	-2.1	20.39	-0.0014	14.05	0	0	0
528.51	-2.1	20.39	-0.0014	14.1	0	0	0
529.53	-2.1	20.39	-0.0014	14.15	0	0	0
530.55	-2.1	20.39	-0.0014	14.2	0	0	0
531.57	-2.1	20.39	-0.0014	14.25	0	0	0
532.59	-2.1	20.39	-0.0014	14.3	0	0	0
533.61	-2.1	20.39	-0.0014	14.35	0	0	0
534.63	-2.1	20.39	-0.0014	14.4	0	0	0
535.65	-2.1	20.39	-0.0014	14.45	0	0	0
536.67	-2.1	20.4	-0.0014	14.5	0	0	0
537.69	-2.1	20.4	-0.0014	14.55	0	0	0
538.71	-2.1	20.4	-0.0014	14.6	0	0	0
539.73	-2.1	20.4	-0.0014	14.65	0	0	0
540.75	-2.1	20.4	-0.0014	14.7	0	0	0
541.77	-2.1	20.4	-0.0014	14.75	0	0	0
542.79	-2.1	20.41	-0.0014	14.8	0	0	0
543.81	-2.09	20.41	-0.0014	14.85	0	0	0
544.83	-2.09	20.41	-0.0014	14.9	0	0	0
545.85	-2.09	20.41	-0.0014	14.95	0	0	0
546.87	-2.09	20.41	-0.0014	15	0	0	0
547.89	-2.09	20.42	-0.0014	15.05	0	0	0
548.91	-2.09	20.42	-0.0014	15.1	0	0	0
549.93	-2.09	20.42	-0.0014	15.15	0	0	0
550.95	-2.09	20.43	-0.0014	15.2	0	0	0
551.97	-2.09	20.43	-0.0014	15.25	0	0	0
553	-2.09	20.43	-0.0014	15.3	0	0	0
554.02	-2.09	20.44	-0.0014	15.35	0	0	0
555.04	-2.09	20.44	-0.0014	15.4	0	0	0
556.06	-2.09	20.44	-0.0014	15.45	0	0	0
557.08	-2.09	20.45	-0.0014	15.5	0	0	0
558.11	-2.09	20.45	-0.0014	15.55	0	0	0
559.13	-2.09	20.45	-0.0014	15.6	0	0	0
560.15	-2.09	20.46	-0.0014	15.65	0	0	0
561.17	-2.09	20.46	-0.0014	15.7	0	0	0
562.2	-2.09	20.46	-0.0014	15.75	0	0	0
563.22	-2.09	20.47	-0.0014	15.8	0	0	0
564.24	-2.09	20.47	-0.0014	15.85	0	0	0
565.27	-2.09	20.47	-0.0014	15.9	0	0	0
566.29	-2.09	20.48	-0.0014	15.95	0	0	0
567.32	-2.09	20.48	-0.0014	16	0	0	0
568.34	-2.09	20.49	-0.0014	16.05	0	0	0
569.36	-2.09	20.49	-0.0014	16.1	0	0	0
570.39	-2.09	20.49	-0.0014	16.15	0	0	0
571.41	-2.09	20.5	-0.0014	16.2	0	0	0
572.44	-2.09	20.5	-0.0014	16.25	0	0	0
573.46	-2.09	20.51	-0.0014	16.3	0	0	0
574.49	-2.09	20.51	-0.0014	16.35	0	0	0
575.52	-2.09	20.51	-0.0014	16.4	0	0	0
576.54	-2.09	20.52	-0.0014	16.45	0	0	0
577.57	-2.09	20.52	-0.0014	16.5	0	0	0
578.59	-2.09	20.52	-0.0014	16.55	0	0	0
579.62	-2.09	20.53	-0.0014	16.6	0	0	0
580.65	-2.09	20.53	-0.0014	16.65	0	0	0
581.67	-2.09	20.54	-0.0014	16.7	0	0	0
582.7	-2.09	20.54	-0.0014	16.75	0	0	0
583.73	-2.09	20.54	-0.0014	16.8	0	0	0
584.75	-2.09	20.55	-0.0014	16.85	0	0	0
585.78	-2.09	20.55	-0.0014	16.9	0	0	0
586.81	-2.09	20.55	-0.0014	16.95	0	0	0
587.84	-2.09	20.56	-0.0014	17	0	0	0
588.86	-2.09	20.56	-0.0014	17.05	0	0	0
589.89	-2.09	20.56	-0.0014	17.1	0	0	0
590.92	-2.09	20.56	-0.0014	17.15	0	0	0
591.95	-2.09	20.57	-0.0014	17.2	0	0	0
592.98	-2.09	20.57	-0.0014	17.25	0	0	0
594.01	-2.09	20.57	-0.0014	17.3	0	0	0
595.03	-2.09	20.58	-0.0014	17.35	0	0	0
596.06	-2.09	20.58	-0.0014	17.4	0	0	0
597.09	-2.09	20.58	-0.0014	17.45	0	0	0
598.12	-2.09	20.58	-0.0014	17.5	0	0	0
599.15	-2.09	20.59	-0.0014	17.55	0	0	0
600.18	-2.09	20.59	-0.0014	17.6	0	0	0
601.21	-2.09	20.59	-0.0014	17.65	0	0	0
602.24	-2.09	20.59	-0.0014	17.7	0	0	0
603.27	-2.09	20.6	-0.0014	17.75	0	0	0
604.3	-2.09	20.6	-0.0014	17.8	0	0	0
605.33	-2.09	20.6	-0.0014	17.85	0	0	0
606.36	-2.09	20.6	-0.0014	17.9	0	0	0
607.39	-2.09	20.6	-0.0014	17.95	0	0	0
608.42	-2.09	20.61	-0.0014	18	0	0	0
609.45	-2.09	20.61	-0.0014	18.05	0	0	0
610.48	-2.09	20.61	-0.0014	18.1	0	0	0
611.51	-2.09	20.61	-0.0014	18.15	0	0	0
612.54	-2.09	20.61	-0.0014	18.2	0	0	0
613.57	-2.1	20.61	-0.0014	18.25	0	0	0
614.6	-2.1	20.61	-0.0014	18.3	0	0	0
615.63	-2.1	20.62	-0.0014	18.35	0	0	0
616.66	-2.1	20.62	-0.0014	18.4	0	0	0
617.69	-2.1	20.62	-0.0014	18.45	0	0	0
618.73	-2.1	20.62	-0.0014	18.5	0	0	0
619.76	-2.1	20.62	-0.0014	18.55	0	0	0
620.79	-2.1	20.62	-0.0014	18.6	0	0	0
621.82	-2.1	20.62	-0.0014	18.65	0	0	0
622.85	-2.1	20.62	-0.0014	18.7	0	0	0
623.88	-2.1	20.62	-0.0014	18.75	0	0	0
624.91	-2.1	20.62	-0.0014	18.8	0	0	0
625.94	-2.1	20.62	-0.0014	18.85	0	0	0
626.97	-2.1	20.62	-0.0014	18.9	0	0	0
628.01	-2.1	20.62	-0.0014	18.95	0	0	0
629.04	-2.1	20.62	-0.0014	19	0	0	0
630.07	-2.1	20.62	-0.0014	19.05	0	0	0
631.1	-2.11	20.62	-0.0014	19.1	0	0	0
632.13	-2.11	20.62	-0.0014	19.15	0	0	0
633.16	-2.11	20.62	-0.0014	19.2	0	0	0
634.19	-2.11	20.62	-0.0014	19.25	0	0	0
635.22	-2.11	20.62	-0.0014	19.3	0	0	0
636.26	-2.11	20.62	-0.0014	19.35	0	0	0
637.29	-2.11	20.62	-0.0014	19.4	0	0	0
638.32	-2.11	20.62	-0.0014	19.45	0	0	0
639.35	-2.11	20.62	-0.0014	19.5	0	0	0
640.38	-2.11	20.62	-0.0014	19.55	0	0	0
641.41	-2.11	20.62	-0.0014	19.6	0	0	0
642.44	-2.11	20.62	-0.0014	19.65	0	0	0
643.47	-2.11	20.62	-0.0014	19.7	0	0	0
644.5	-2.12	20.62	-0.0014	19.75	0	0	0
645.53	-2.12	20.62	-0.0014	19.8	0	0	0
646.57	-2.12	20.62	-0.0014	19.85	0	0	0
647.6	-2.12	20.62	-0.0014	19.9	0	0	0
648.63	-2.12	20.62	-0.0014	19.95	0	0	0
649.66	-2.12	20.62	-0.0014	20	0	0	0
650.69	-2.12	20.62	-0.0014	20.05	0	0	0
651.72	-2.12	20.61	-0.0014	20.1	0	0	0
652.75	-2.12	20.61	-0.0014	20.15	0	0	0
653.78	-2.12	20.61	-0.0014	20.2	0	0	0
654.81	-2.13	20.61	-0.0014	20.25	0	0	0
655.84	-2.13	20.61	-0.0244	20.3	0	0	0
656.87	-2.13	20.61	-0.0532	20.35	0	0	0
657.9	-2.13	20.61	-0.082	20.4	0.001	0.002	0.0002
658.93	-2.13	20.61	-0.1108	20.45	0.001	0.002	0.0002
659.96	-2.14	20.61	-0.0551	20.5	0.001	0.002	0.0002
660.99	-2.14	20.6	0.0738	20.55	0.001	0.002	0.0002
662.02	-2.15	20.6	0.2026	20.6	0.001	0.003	0.0003
663.05	-2.15	20.6	0.3315	20.65	0.001	0.003	0.0003
664.08	-2.15	20.6	0.4005	20.7	0.001	0.003	0.0003
665.11	-2.15	20.6	0.3113	20.75	0.001	0.003	0.0003
666.14	-2.14	20.59	0.2221	20.8	0.001	0.004	0.0004
667.17	-2.13	20.59	0.1329	20.85	0.001	0.004	0.0004
668.2	-2.11	20.59	0.044	20.9	0.001	0.004	0.0004
669.23	-2.09	20.59	0.194	20.95	0.001	0.004	0.0004
670.26	-2.07	20.59	0.3441	21	0.001	0.0045	0.00045
671.29	-2.04	20.58	0.494	21.05	0.001	0.0045	0.00045
672.32	-2	20.58	0.6439	21.1	0.001	0.0045	0.00045
673.35	-1.96	20.58	0.7035	21.15	0.001	0.0045	0.00045
674.37	-1.9	20.57	0.7303	21.2	0.001	0.004	0.0004
675.4	-1.84	20.56	0.7571	21.25	0.001	0.004	0.0004
676.43	-1.76	20.56	0.7839	21.3	0.001	0.004	0.0004
677.45	-1.67	20.55	0.744	21.35	0.001	0.004	0.0004
678.47	-1.57	20.54	0.6229	21.4	0.001	0.004	0.0004
679.49	-1.46	20.53	0.5019	21.45	0.001	0.004	0.0004
680.51	-1.33	20.53	0.3811	21.5	0.001	0.004	0.0004
681.53	-1.19	20.53	0.2822	21.55	0.001	0.004	0.0004
682.54	-1.05	20.53	0.3198	21.6	0.001	0.004	0.0004
683.56	-0.89	20.52	0.3574	21.65	0.001	0.004	0.0004
684.57	-0.73	20.52	0.3949	21.7	0.001	0.004	0.0004
685.58	-0.56	20.52	0.4324	21.75	0.001	0.004	0.0004
686.59	-0.38	20.52	0.3238	21.8	0.001	0.0045	0.00045
687.6	-0.19	20.52	0.177	21.85	0.001	0.0045	0.00045
688.61	0	20.52	0.0302	21.9	0.001	0.0045	0.00045
689.62	0.19	20.52	-0.1167	21.95	0.001	0.0045	0.00045
690.62	0.39	20.52	-0.2597	22	0.001	0.0045	0.00045
691.63	0.59	20.52	-0.3979	22.05	0.001	0.0045	0.00045
692.64	0.78	20.52	-0.5363	22.1	0.001	0.0045	0.00045
693.65	0.97	20.52	-0.6749	22.15	0.001	0.0045	0.00045
694.66	1.15	20.51	-0.8014	22.2	0.001	0.004	0.0004
695.67	1.32	20.51	-0.8014	22.25	0.001	0.004	0.0004
696.68	1.48	20.5	-0.8014	22.3	0.001	0.004	0.0004
697.7	1.62	20.5	-0.8014	22.35	0.001	0.004	0.0004
698.71	1.75	20.49	-0.8014	22.4	0.001	0.004	0.0004
699.73	1.87	20.48	-0.6937	22.45	0.001	0.004	0.0004
700.75	1.98	20.48	-0.5536	22.5	0.001	0.004	0.0004
701.77	2.07	20.48	-0.4133	22.55	0.001	0.004	0.0004
702.79	2.15	20.47	-0.273	22.6	0.001	0.004	0.0004
703.81	2.22	20.47	-0.2583	22.65	0.001	0.004	0.0004
704.83	2.29	20.47	-0.3991	22.7	0.001	0.004	0.0004
705.85	2.34	20.47	-0.54	22.75	0.001	0.004	0.0004
706.88	2.38	20.47	-0.6809	22.8	0.001	0.004	0.0004
707.9	2.42	20.47	-0.8014	22.85	0.001	0.004	0.0004
708.92	2.44	20.47	-0.8014	22.9	0.001	0.004	0.0004
709.95	2.45	20.46	-0.8014	22.95	0.001	0.004	0.0004
710.97	2.45	20.46	-0.8014	23	0.001	0.004	0.0004
711.99	2.43	20.45	-0.8014	23.05	0.001	0.004	0.0004
713.01	2.41	20.45	-0.8014	23.1	0.0008	0.004	0.0004
714.04	2.36	20.45	-0.8014	23.15	0.0008	0.004	0.0004
715.06	2.3	20.44	-0.8014	23.2	0.0008	0.00168	0.000168
716.08	2.23	20.44	-0.8014	23.25	0.0008	0.00168	0.000168
717.09	2.15	20.43	-0.8014	23.3	0.0008	0.00168	0.000168
718.11	2.04	20.43	-0.8014	23.35	0.0008	0.00168	0.000168
719.12	1.93	20.43	-0.8014	23.4	0.0008	0.00168	0.000168
720.14	1.8	20.42	-0.8014	23.45	0.0008	0.00168	0.000168
721.15	1.65	20.42	-0.7788	23.5	0.0008	0.00168	0.000168
722.16	1.49	20.42	-0.6377	23.55	0.0008	0.00168	0.000168
723.16	1.31	20.42	-0.4969	23.6	0.0008	0.00168	0.000168
724.17	1.13	20.42	-0.3562	23.65	0.0008	0.00168	0.000168
725.17	0.93	20.43	-0.2158	23.7	0.0008	0.00168	0.000168
726.17	0.72	20.43	-0.0716	23.75	0.0008	0.00168	0.000168
727.17	0.51	20.44	0.0738	23.8	0.0008	0.0016	0.00016
728.17	0.3	20.45	0.2192	23.85	0.0008	0.0016	0.00016
729.17	0.08	20.45	0.3648	23.9	0.0008	0.0016	0.00016
730.17	-0.14	20.46	0.4861	23.95	0.0008	0.0016	0.00016
731.17	-0.35	20.46	0.5638	24	0.0001	0.0002	0.00002
732.17	-0.55	20.47	0.6416	24.05	0.0001	0.0002	0.00002
733.17	-0.75	20.47	0.7195	24.1	0.0001	0.0002	0.00002
734.18	-0.93	20.47	0.7977	24.15	0.0001	0.0002	0.00002
735.19	-1.11	20.47	0.7986	24.2	0	0	0
736.2	-1.27	20.47	0.7986	24.25	0	0	0
737.21	-1.42	20.47	0.7986	24.3	0	0	0
738.23	-1.55	20.47	0.7986	24.35	0	0	0
739.24	-1.67	20.47	0.7867	24.4	0	0	0
740.26	-1.78	20.47	0.7683	24.45	0	0	0
741.28	-1.87	20.47	0.7498	24.5	0	0	0
742.3	-1.95	20.47	0.7313	24.55	0	0	0
743.32	-2.01	20.47	0.6694	24.6	0	0	0
744.35	-2.06	20.47	0.5206	24.65	0	0	0
745.37	-2.09	20.48	0.3717	24.7	0	0	0
746.39	-2.12	20.49	0.2228	24.75	0	0	0
747.42	-2.14	20.49	0.078	24.8	0	0	0
748.44	-2.15	20.5	0.05	24.85	0	0	0
749.47	-2.15	20.51	0.022	24.9	0	0	0
750.49	-2.15	20.52	-0.006	24.95	0	0	0
751.52	-2.15	20.53	-0.034	25	0	0	0
752.55	-2.15	20.54	-0.0345	25.05	0	0	0
753.57	-2.15	20.54	-0.0252	25.1	0	0	0
754.6	-2.15	20.55	-0.0159	25.15	0	0	0
755.63	-2.15	20.56	-0.0065	25.2	0	0	0
756.66	-2.14	20.57	-0.0014	25.25	0	0	0
757.69	-2.14	20.58	-0.0014	25.3	0	0	0
758.71	-2.14	20.59	-0.0014	25.35	0	0	0
759.74	-2.14	20.59	-0.0014	25.4	0	0	0
760.77	-2.14	20.6	-0.0014	25.45	0	0	0
761.8	-2.14	20.61	-0.0014	25.5	0	0	0
762.84	-2.14	20.62	-0.0014	25.55	0	0	0
763.87	-2.14	20.62	-0.0014	25.6	0	0	0
764.9	-2.14	20.63	-0.0014	25.65	0	0	0
765.93	-2.14	20.64	-0.0014	25.7	0	0	0
766.96	-2.14	20.64	-0.0014	25.75	0	0	0
767.99	-2.14	20.65	-0.0014	25.8	0	0	0
769.03	-2.14	20.66	-0.0014	25.85	0	0	0
770.06	-2.14	20.66	-0.0014	25.9	0	0	0
771.09	-2.14	20.67	-0.0014	25.95	0	0	0
772.13	-2.14	20.68	-0.0014	26	0	0	0
773.16	-2.14	20.68	-0.0014	26.05	0	0	0
774.19	-2.14	20.69	-0.0014	26.1	0	0	0
775.23	-2.14	20.69	-0.0014	26.15	0	0	0
776.26	-2.14	20.7	-0.0014	26.2	0	0	0
777.3	-2.14	20.7	-0.0014	26.25	0	0	0
778.33	-2.14	20.71	-0.0014	26.3	0	0	0
779.37	-2.14	20.71	-0.0014	26.35	0	0	0
780.4	-2.14	20.71	-0.0014	26.4	0	0	0
781.44	-2.14	20.72	-0.0014	26.45	0	0	0
782.48	-2.14	20.72	-0.0014	26.5	0	0	0
783.51	-2.14	20.73	-0.0014	26.55	0	0	0
784.55	-2.14	20.73	-0.0014	26.6	0	0	0
785.59	-2.14	20.73	-0.0014	26.65	0	0	0
786.62	-2.14	20.74	-0.0014	26.7	0	0	0
787.66	-2.14	20.74	-0.0014	26.75	0	0	0
788.7	-2.13	20.74	-0.0014	26.8	0	0	0
789.73	-2.13	20.74	-0.0014	26.85	0	0	0
790.77	-2.13	20.75	-0.0014	26.9	0	0	0
791.81	-2.13	20.75	-0.0014	26.95	0	0	0
792.85	-2.13	20.75	-0.0014	27	0	0	0
793.88	-2.13	20.75	-0.0014	27.05	0	0	0
794.92	-2.13	20.75	-0.0014	27.1	0	0	0
795.96	-2.13	20.75	-0.0014	27.15	0	0	0
797	-2.13	20.76	-0.0014	27.2	0	0	0
798.03	-2.13	20.76	-0.0014	27.25	0	0	0
799.07	-2.13	20.76	-0.0014	27.3	0	0	0
800.11	-2.13	20.76	-0.0014	27.35	0	0	0
801.15	-2.13	20.76	-0.0014	27.4	0	0	0
802.19	-2.14	20.76	-0.0014	27.45	0	0	0
803.22	-2.14	20.76	-0.0014	27.5	0	0	0
804.26	-2.14	20.76	-0.0014	27.55	0	0	0
805.3	-2.14	20.76	-0.0014	27.6	0	0	0
806.34	-2.14	20.76	-0.0014	27.65	0	0	0
807.38	-2.14	20.76	-0.0014	27.7	0	0	0
808.41	-2.14	20.76	-0.0014	27.75	0	0	0
809.45	-2.14	20.76	-0.0014	27.8	0	0	0
810.49	-2.14	20.76	-0.0014	27.85	0	0	0
811.53	-2.14	20.76	-0.0014	27.9	0	0	0
812.56	-2.14	20.75	-0.0014	27.95	0	0	0
813.6	-2.14	20.75	-0.0014	28	0	0	0
814.64	-2.14	20.75	-0.0014	28.05	0	0	0
815.68	-2.14	20.75	-0.0014	28.1	0	0	0
816.72	-2.14	20.75	-0.0014	28.15	0	0	0
817.75	-2.14	20.75	-0.0014	28.2	0	0	0
818.79	-2.14	20.75	-0.0014	28.25	0	0	0
819.83	-2.14	20.74	-0.0014	28.3	0	0	0
820.86	-2.14	20.74	-0.0014	28.35	0	0	0
821.9	-2.14	20.74	-0.0014	28.4	0	0	0
822.94	-2.14	20.74	-0.0014	28.45	0	0	0
823.97	-2.14	20.74	-0.0014	28.5	0	0	0
825.01	-2.14	20.73	-0.0014	28.55	0	0	0
826.05	-2.14	20.73	-0.0014	28.6	0	0	0
827.08	-2.14	20.73	-0.0014	28.65	0	0	0
828.12	-2.14	20.73	-0.0014	28.7	0	0	0
829.16	-2.14	20.72	-0.0014	28.75	0	0	0
830.19	-2.14	20.72	-0.0014	28.8	0	0	0
831.23	-2.14	20.72	-0.0014	28.85	0	0	0
832.27	-2.14	20.72	-0.0014	28.9	0	0	0
833.3	-2.14	20.71	-0.0014	28.95	0	0	0
834.34	-2.15	20.71	-0.0014	29	0	0	0
835.37	-2.15	20.71	-0.0014	29.05	0	0	0
836.41	-2.15	20.7	-0.0014	29.1	0	0	0
837.44	-2.15	20.7	-0.0014	29.15	0	0	0
838.48	-2.15	20.7	-0.0014	29.2	0	0	0
839.51	-2.15	20.7	-0.0014	29.25	0	0	0
840.55	-2.15	20.69	-0.0014	29.3	0	0	0
841.58	-2.15	20.69	-0.0014	29.35	0	0	0
842.62	-2.15	20.69	-0.0014	29.4	0	0	0
843.65	-2.15	20.69	-0.0014	29.45	0	0	0
844.68	-2.15	20.68	-0.0014	29.5	0	0	0
845.72	-2.15	20.68	-0.0014	29.55	0	0	0
846.75	-2.15	20.68	-0.0014	29.6	0	0	0
847.79	-2.15	20.67	-0.0014	29.65	0	0	0
848.82	-2.16	20.67	-0.0014	29.7	0	0	0
849.85	-2.16	20.67	-0.0014	29.75	0	0	0
850.89	-2.16	20.67	-0.0014	29.8	0	0	0
851.92	-2.16	20.66	-0.0014	29.85	0	0	0
852.95	-2.16	20.66	-0.0014	29.9	0	0	0
853.99	-2.16	20.66	-0.0014	29.95	0	0	0
855.02	-2.16	20.66	-0.0014	30	0	0	0
856.05	-2.16	20.65	-0.0014	30.05	0	0	0
857.08	-2.16	20.65	-0.0014	30.1	0	0	0
858.12	-2.16	20.65	-0.0014	30.15	0	0	0
859.15	-2.16	20.65	-0.0014	30.2	0	0	0
860.18	-2.17	20.64	-0.0014	30.25	0	0	0
861.21	-2.17	20.64	-0.0014	30.3	0	0	0
862.25	-2.17	20.64	-0.0014	30.35	0	0	0
863.28	-2.17	20.64	-0.0014	30.4	0	0	0
864.31	-2.17	20.63	-0.0014	30.45	0	0	0
865.34	-2.17	20.63	-0.0014	30.5	0	0	0
866.37	-2.17	20.63	-0.0014	30.55	0	0	0
867.4	-2.17	20.63	-0.0014	30.6	0	0	0
868.44	-2.17	20.63	-0.0014	30.65	0	0	0
869.47	-2.17	20.62	-0.0014	30.7	0	0	0
870.5	-2.18	20.62	-0.0014	30.75	0	0	0
871.53	-2.18	20.62	-0.0014	30.8	0	0	0
872.56	-2.18	20.62	-0.0014	30.85	0	0	0
873.59	-2.18	20.62	-0.0014	30.9	0	0	0
874.62	-2.18	20.62	-0.0014	30.95	0	0	0
875.65	-2.18	20.61	-0.0014	31	0	0	0
876.68	-2.18	20.61	-0.0014	31.05	0	0	0
877.71	-2.18	20.61	-0.0014	31.1	0	0	0
878.74	-2.19	20.61	-0.0014	31.15	0	0	0
879.77	-2.19	20.61	-0.0014	31.2	0	0	0
880.81	-2.19	20.61	-0.0014	31.25	0	0	0
881.84	-2.19	20.61	-0.0014	31.3	0	0	0
882.87	-2.19	20.6	-0.0014	31.35	0	0	0
883.9	-2.19	20.6	-0.0014	31.4	0	0	0
884.93	-2.19	20.6	-0.0014	31.45	0	0	0
885.96	-2.19	20.6	-0.0014	31.5	0	0	0
886.99	-2.2	20.6	-0.0014	31.55	0	0	0
888.02	-2.2	20.6	-0.0014	31.6	0	0	0
889.05	-2.2	20.6	-0.0014	31.65	0	0	0
890.08	-2.2	20.6	-0.0014	31.7	0	0	0
891.11	-2.2	20.6	-0.0014	31.75	0	0	0
892.14	-2.2	20.6	-0.0014	31.8	0	0	0
893.17	-2.2	20.6	-0.0014	31.85	0	0	0
894.2	-2.21	20.6	-0.0014	31.9	0	0	0
895.23	-2.21	20.6	-0.0014	31.95	0	0	0
896.26	-2.21	20.6	-0.0014	32	0	0	0
897.29	-2.21	20.6	-0.0014	32.05	0	0	0
898.32	-2.21	20.6	-0.0014	32.1	0	0	0
899.34	-2.21	20.59	-0.0014	32.15	0	0	0
900.37	-2.22	20.59	-0.0014	32.2	0	0	0
901.4	-2.22	20.59	-0.0014	32.25	0	0	0
902.43	-2.22	20.59	-0.0014	32.3	0	0	0
903.46	-2.22	20.59	-0.0014	32.35	0	0	0
904.49	-2.22	20.59	-0.0014	32.4	0	0	0
905.52	-2.22	20.59	-0.0014	32.45	0	0	0
906.55	-2.23	20.59	-0.0014	32.5	0	0	0
907.58	-2.23	20.59	-0.0014	32.55	0	0	0
908.61	-2.23	20.59	-0.0014	32.6	0	0	0
909.64	-2.23	20.6	-0.0014	32.65	0	0	0
910.67	-2.23	20.6	-0.0014	32.7	0	0	0
911.7	-2.23	20.6	-0.0014	32.75	0	0	0
912.73	-2.24	20.6	-0.0014	32.8	0	0	0
913.76	-2.24	20.6	-0.0014	32.85	0	0	0
914.79	-2.24	20.6	-0.0014	32.9	0	0	0
915.82	-2.24	20.6	-0.0014	32.95	0	0	0
916.85	-2.24	20.6	-0.0014	33	0	0	0
917.88	-2.24	20.6	-0.0014	33.05	0	0	0
918.91	-2.25	20.6	-0.0014	33.1	0	0	0
919.94	-2.25	20.6	-0.0014	33.15	0	0	0
920.97	-2.25	20.6	-0.0014	33.2	0	0	0
922	-2.25	20.6	-0.0014	33.25	0	0	0
923.03	-2.25	20.6	-0.0014	33.3	0	0	0
924.06	-2.26	20.6	-0.0014	33.35	0	0	0
925.09	-2.26	20.6	-0.0014	33.4	0	0	0
926.12	-2.26	20.6	-0.0014	33.45	0	0	0
927.15	-2.26	20.6	-0.0014	33.5	0	0	0
928.18	-2.26	20.6	-0.0014	33.55	0	0	0
929.21	-2.27	20.6	-0.0014	33.6	0	0	0
930.24	-2.27	20.61	-0.0014	33.65	0	0	0
931.27	-2.27	20.61	-0.0014	33.7	0	0	0
932.3	-2.27	20.61	-0.0014	33.75	0	0	0
933.33	-2.27	20.61	-0.0014	33.8	0	0	0
934.36	-2.28	20.61	-0.0014	33.85	0	0	0
935.39	-2.28	20.61	-0.0014	33.9	0	0	0
936.42	-2.28	20.61	-0.0014	33.95	0	0	0
937.45	-2.28	20.61	-0.0014	34	0	0	0
938.48	-2.28	20.61	-0.0014	34.05	0	0	0
939.52	-2.29	20.61	-0.0014	34.1	0	0	0
940.55	-2.29	20.61	-0.0014	34.15	0	0	0
941.58	-2.29	20.61	-0.0014	34.2	0	0	0
942.61	-2.29	20.61	-0.0014	34.25	0	0	0
943.64	-2.3	20.62	-0.0014	34.3	0	0	0
944.67	-2.3	20.62	-0.0014	34.35	0	0	0
945.7	-2.3	20.62	-0.0014	34.4	0	0	0
946.73	-2.3	20.62	-0.0014	34.45	0	0	0
947.76	-2.3	20.62	-0.0014	34.5	0	0	0
948.79	-2.31	20.62	-0.0014	34.55	0	0	0
949.82	-2.31	20.62	-0.0014	34.6	0	0	0
950.85	-2.31	20.62	-0.0014	34.65	0	0	0
951.89	-2.31	20.62	-0.0014	34.7	0	0	0
952.92	-2.32	20.62	-0.0014	34.75	0	0	0
953.95	-2.32	20.62	-0.0014	34.8	0	0	0
954.98	-2.32	20.62	-0.0014	34.85	0	0	0
956.01	-2.32	20.62	-0.0014	34.9	0	0	0
957.04	-2.33	20.63	-0.0014	34.95	0	0	0
958.07	-2.33	20.63	-0.0014	35	0	0	0
959.1	-2.33	20.63	-0.0014	35.05	0	0	0
960.14	-2.33	20.63	-0.0014	35.1	0	0	0
961.17	-2.34	20.63	-0.0014	35.15	0	0	0
962.2	-2.34	20.63	-0.0014	35.2	0	0	0
963.23	-2.34	20.63	-0.0014	35.25	0	0	0
964.26	-2.34	20.63	-0.0014	35.3	0	0	0
965.29	-2.35	20.63	-0.0014	35.35	0	0	0
966.32	-2.35	20.63	-0.0014	35.4	0	0	0
967.36	-2.35	20.63	-0.0014	35.45	0	0	0
968.39	-2.35	20.63	-0.0014	35.5	0	0	0
969.42	-2.36	20.63	-0.0014	35.55	0	0	0
970.45	-2.36	20.63	-0.0014	35.6	0	0	0
971.48	-2.36	20.63	-0.0014	35.65	0	0	0
972.51	-2.36	20.63	-0.0014	35.7	0	0	0
973.55	-2.37	20.64	-0.0014	35.75	0	0	0
974.58	-2.37	20.64	-0.0014	35.8	0	0	0
975.61	-2.37	20.64	-0.0014	35.85	0	0	0
976.64	-2.37	20.64	-0.0014	35.9	0	0	0
977.67	-2.38	20.64	-0.0014	35.95	0	0	0
978.71	-2.38	20.64	-0.0014	36	0	0	0
979.74	-2.38	20.64	-0.0014	36.05	0	0	0
980.77	-2.38	20.64	-0.0014	36.1	0	0	0
981.8	-2.39	20.64	-0.0014	36.15	0	0	0
982.83	-2.39	20.64	-0.0014	36.2	0	0	0
983.86	-2.39	20.64	-0.0014	36.25	0	0	0
984.9	-2.4	20.64	-0.0014	36.3	0	0	0
985.93	-2.4	20.64	-0.0014	36.35	0	0	0
986.96	-2.4	20.64	-0.0014	36.4	0	0	0
987.99	-2.4	20.64	-0.0014	36.45	0	0	0
989.02	-2.41	20.64	-0.0014	36.5	0	0	0
990.06	-2.41	20.64	-0.0014	36.55	0	0	0
991.09	-2.41	20.64	-0.0014	36.6	0	0	0
992.12	-2.42	20.64	-0.0014	36.65	0	0	0
993.15	-2.42	20.64	-0.0014	36.7	0	0	0
994.18	-2.42	20.64	-0.0014	36.75	0	0	0
995.22	-2.42	20.64	-0.0014	36.8	0	0	0
996.25	-2.43	20.64	-0.0014	36.85	0	0	0
997.28	-2.43	20.64	-0.0014	36.9	0	0	0
998.31	-2.43	20.64	-0.0014	36.95	0	0	0
999.35	-2.44	20.64	-0.0014	37	0	0	0
1000.38	-2.44	20.64	-0.0014	37.05	0	0	0
1001.41	-2.44	20.64	-0.0014	37.1	0	0	0
1002.44	-2.45	20.64	-0.0014	37.15	0	0	0
1003.47	-2.45	20.64	-0.0014	37.2	0	0	0
1004.51	-2.45	20.64	-0.0014	37.25	0	0	0
1005.54	-2.45	20.64	-0.0014	37.3	0	0	0
1006.57	-2.46	20.64	-0.0014	37.35	0	0	0
1007.6	-2.46	20.64	-0.0014	37.4	0	0	0
1008.63	-2.46	20.64	-0.0014	37.45	0	0	0
1009.67	-2.47	20.64	-0.0014	37.5	0	0	0
1010.7	-2.47	20.64	-0.0014	37.55	0	0	0
1011.73	-2.47	20.64	-0.0014	37.6	0	0	0
1012.76	-2.48	20.64	-0.0014	37.65	0	0	0
1013.79	-2.48	20.64	-0.0014	37.7	0	0	0
1014.83	-2.48	20.64	-0.0014	37.75	0	0	0
1015.86	-2.49	20.64	-0.0014	37.8	0	0	0
1016.89	-2.49	20.64	-0.0014	37.85	0	0	0
1017.92	-2.49	20.64	-0.0014	37.9	0	0	0
1018.95	-2.5	20.64	-0.0014	37.95	0	0	0
1019.99	-2.5	20.64	-0.0014	38	0	0	0
1021.02	-2.5	20.64	-0.0014	38.05	0	0	0
1022.05	-2.51	20.61	-0.0014	38.1	0	0	0
1023.08	-2.51	20.55	-0.0014	38.15	0	0	0
1024.1	-2.51	20.46	-0.0014	38.2	0	0	0
1025.12	-2.52	20.35	-0.0014	38.25	0	0	0
1026.14	-2.52	20.22	-0.0014	38.3	0	0	0
1027.15	-2.52	20.1	-0.0014	38.35	0	0	0
1028.15	-2.53	19.97	-0.0014	38.4	0	0	0
1029.14	-2.53	19.85	-0.0014	38.45	0	0	0
1030.13	-2.53	19.73	-0.0014	38.5	0	0	0
1031.12	-2.54	19.6	-0.0014	38.55	0	0	0
1032.09	-2.54	19.48	-0.0014	38.6	0	0	0
1033.06	-2.54	19.36	-0.0014	38.65	0	0	0
1034.03	-2.55	19.24	-0.0014	38.7	0	0	0
1034.99	-2.55	19.11	-0.0014	38.75	0	0	0
1035.94	-2.56	18.99	-0.0014	38.8	0	0	0
1036.89	-2.56	18.87	-0.0014	38.85	0	0	0
1037.83	-2.56	18.75	-0.0014	38.9	0	0	0
1038.76	-2.57	18.63	-0.0014	38.95	0	0	0
1039.69	-2.57	18.51	-0.0014	39	0	0	0
1040.61	-2.58	18.39	-0.0014	39.05	0	0	0
1041.53	-2.58	18.27	-0.0014	39.1	0	0	0
1042.44	-2.58	18.15	-0.0014	39.15	0	0	0
1043.34	-2.59	18.03	-0.0014	39.2	0	0	0
1044.24	-2.59	17.91	-0.0014	39.25	0	0	0
1045.13	-2.6	17.79	-0.0014	39.3	0	0	0
1046.02	-2.6	17.67	-0.0014	39.35	0	0	0
1046.9	-2.6	17.55	-0.0014	39.4	0	0	0
1047.78	-2.61	17.43	-0.0014	39.45	0	0	0
1048.64	-2.61	17.31	-0.0014	39.5	0	0	0
1049.51	-2.62	17.2	-0.0014	39.55	0	0	0
1050.36	-2.62	17.08	-0.0014	39.6	0	0	0
1051.21	-2.63	16.96	-0.0014	39.65	0	0	0
1052.06	-2.63	16.84	-0.0014	39.7	0	0	0
1052.9	-2.63	16.73	-0.0014	39.75	0	0	0
1053.73	-2.64	16.61	-0.0014	39.8	0	0	0
1054.56	-2.64	16.49	-0.0014	39.85	0	0	0
1055.38	-2.65	16.38	-0.0014	39.9	0	0	0
1056.2	-2.65	16.26	-0.0014	39.95	0	0	0
1057.01	-2.66	16.14	-0.0014	40	0	0	0
1057.81	-2.66	16.03	-0.0014	40.05	0	0	0
1058.61	-2.67	15.91	-0.0014	40.1	0	0	0
1059.4	-2.67	15.8	-0.0014	40.15	0	0	0
1060.19	-2.68	15.68	-0.0014	40.2	0	0	0
1060.97	-2.68	15.57	-0.0014	40.25	0	0	0
1061.74	-2.69	15.45	-0.0014	40.3	0	0	0
1062.51	-2.69	15.34	-0.0014	40.35	0	0	0
1063.28	-2.69	15.22	-0.0014	40.4	0	0	0
1064.04	-2.7	15.11	-0.0014	40.45	0	0	0
1064.79	-2.7	14.99	-0.0014	40.5	0	0	0
1065.54	-2.71	14.88	-0.0014	40.55	0	0	0
1066.28	-2.71	14.77	-0.0014	40.6	0	0	0
1067.01	-2.72	14.65	-0.0014	40.65	0	0	0
1080.01	-2.72	14.65	-0.0014	40.7	0	0	0

==> Data/CM_DOOT_IPG.dat <==
X	Y	V	DELTA	T
219.35	-2.49	21.92	-0.0007	0.001
220.42	-2.49	21.92	-0.0136	0.051
221.5	-2.49	21.93	-0.0279	0.101
222.57	-2.49	21.93	-0.0421	0.151
223.65	-2.49	21.93	-0.0563	0.201
224.73	-2.49	21.93	-0.0288	0.251
225.8	-2.49	21.94	-0.0005	0.301
226.88	-2.49	21.94	0.0278	0.351
227.96	-2.5	21.94	0.0562	0.401
229.04	-2.5	21.95	0.0429	0.451
230.11	-2.5	21.95	0.0287	0.501
231.19	-2.5	21.95	0.0145	0.551
232.27	-2.5	21.95	0.0003	0.601
233.35	-2.5	21.96	-0.0154	0.651
234.42	-2.5	21.96	-0.0311	0.701
235.5	-2.5	21.96	-0.0468	0.751
236.58	-2.5	21.96	-0.0625	0.801
237.66	-2.51	21.96	0.0048	0.851
238.74	-2.51	21.97	0.0738	0.901
239.81	-2.51	21.97	0.1428	0.951
240.89	-2.51	21.97	0.2118	1.001
241.97	-2.51	21.97	0.1665	1.051
243.05	-2.5	21.97	0.1189	1.101
244.13	-2.5	21.98	0.0712	1.151
245.21	-2.49	21.98	0.0236	1.201
246.29	-2.48	21.98	0.101	1.251
247.37	-2.47	21.98	0.181	1.301
248.45	-2.45	21.98	0.261	1.351
249.53	-2.43	21.98	0.341	1.401
250.6	-2.41	21.99	0.3432	1.451
251.68	-2.38	21.99	0.3438	1.501
252.76	-2.34	21.99	0.3444	1.551
253.84	-2.3	22.00	0.345	1.601
254.92	-2.26	22.00	0.3168	1.651
256	-2.2	22.00	0.288	1.701
257.08	-2.14	22.00	0.2592	1.751
258.16	-2.08	22.00	0.2304	1.801
259.23	-2.01	22.00	0.2206	1.851
260.31	-1.93	22.00	0.2112	1.901
261.39	-1.85	22.00	0.2018	1.951
262.47	-1.76	22.00	0.1924	2.001
263.54	-1.67	22.00	0.1138	2.051
264.62	-1.57	22.00	0.0338	2.101
265.7	-1.47	22.00	-0.0462	2.151
266.77	-1.37	22.00	-0.1262	2.201
267.85	-1.27	22.00	-0.1945	2.251
268.93	-1.18	22.00	-0.2625	2.301
270	-1.08	22.00	-0.3306	2.351
271.08	-0.99	22.00	-0.3986	2.401
272.16	-0.9	22.00	-0.3883	2.451
273.24	-0.82	22.00	-0.3763	2.501
274.32	-0.75	22.00	-0.3644	2.551
275.4	-0.68	22.00	-0.3524	2.601
276.48	-0.62	22.00	-0.2738	2.651
277.56	-0.57	22.00	-0.1938	2.701
278.64	-0.52	22.00	-0.1138	2.751
279.72	-0.47	22.00	-0.0338	2.801
280.8	-0.44	22.00	-0.0455	2.851
281.89	-0.4	22.00	-0.0591	2.901
282.97	-0.37	22.00	-0.0727	2.951
284.05	-0.33	22.00	-0.0863	3.001
285.13	-0.31	22.00	-0.0082	3.051
286.21	-0.28	22.00	0.0718	3.101
287.3	-0.25	22.00	0.1518	3.151
288.38	-0.22	22.00	0.2318	3.201
289.46	-0.18	22.00	0.2742	3.251
290.55	-0.15	22.00	0.3159	3.301
291.63	-0.11	22.00	0.3575	3.351
292.71	-0.06	22.00	0.3992	3.401
293.79	-0.01	22.00	0.3216	3.451
294.88	0.04	22.00	0.2416	3.501
295.96	0.11	22.00	0.1616	3.551
297.04	0.18	22.00	0.0816	3.601
298.12	0.25	22.00	0.1469	3.651
299.2	0.33	22.00	0.2151	3.701
300.28	0.41	22.00	0.2834	3.751
301.36	0.49	22.00	0.3516	3.801
302.44	0.59	22.00	0.2746	3.851
303.52	0.68	22.00	0.1946	3.901
304.6	0.78	22.00	0.1146	3.951
305.68	0.89	22.00	0.0346	4.001
306.76	1	22.00	-0.0454	4.051
307.84	1.11	22.00	-0.1254	4.101
308.92	1.22	22.00	-0.2054	4.151
310	1.33	22.00	-0.2854	4.201
311.08	1.43	22.00	-0.3147	4.251
312.16	1.54	22.00	-0.3429	4.301
313.24	1.64	22.00	-0.3712	4.351
314.32	1.73	22.00	-0.3994	4.401
315.41	1.81	22.00	-0.4	4.451
316.49	1.89	22.00	-0.4	4.501
317.57	1.96	22.00	-0.4	4.551
318.66	2.03	22.00	-0.4	4.601
319.74	2.08	22.00	-0.3772	4.651
320.82	2.13	22.00	-0.354	4.701
321.91	2.17	22.00	-0.3307	4.751
323	2.2	22.00	-0.3075	4.801
324.08	2.23	22.00	-0.2286	4.851
325.17	2.24	22.00	-0.1486	4.901
326.25	2.26	22.00	-0.0686	4.951
327.34	2.27	22.00	0.0114	5.001
328.43	2.27	22.00	0.0099	5.051
329.51	2.28	22.00	0.0067	5.101
330.6	2.28	22.00	0.0035	5.151
331.68	2.28	22.00	0.0003	5.201
332.77	2.29	22.00	0.0002	5.251
333.86	2.29	22.00	0.0002	5.301
334.95	2.29	22.00	0.0002	5.351
336.03	2.29	22.00	0.0002	5.401
337.12	2.29	22.00	0.0002	5.451
338.21	2.3	22.00	0.0002	5.501
339.29	2.3	22.00	0.0002	5.551
340.38	2.3	22.00	0.0002	5.601
341.47	2.3	22.00	0.0002	5.651
342.56	2.31	22.00	0.0002	5.701
343.64	2.31	22.00	0.0002	5.751
344.73	2.31	22.00	0.0002	5.801
345.82	2.31	22.00	0.0002	5.851
346.91	2.32	22.00	0.0002	5.901
348	2.32	22.00	0.0002	5.951
349.08	2.32	22.00	0.0002	6.001
350.17	2.32	22.00	0.0002	6.051
351.26	2.33	22.00	0.0002	6.101
352.35	2.33	22.00	0.0002	6.151
353.44	2.33	22.00	0.0002	6.201
354.53	2.33	22.00	0.0002	6.251
355.62	2.34	22.00	0.0002	6.301
356.7	2.34	22.00	0.0002	6.351
357.79	2.34	22.00	0.0002	6.401
358.88	2.35	22.00	0.0002	6.451
359.97	2.35	22.00	0.0002	6.501
361.06	2.35	22.00	0.0002	6.551
362.15	2.35	22.00	0.0002	6.601
363.24	2.36	22.00	0.0002	6.651
364.33	2.36	22.00	0.0002	6.701
365.42	2.36	22.00	0.0002	6.751
366.51	2.37	22.00	0.0002	6.801
367.6	2.37	22.00	0.0002	6.851
368.69	2.37	22.00	0.0002	6.901
369.78	2.37	22.00	0.0002	6.951
370.87	2.38	22.00	0.0002	7.001
371.96	2.38	22.00	0.0002	7.051
373.05	2.38	22.00	0.0002	7.101
374.14	2.39	22.00	0.0002	7.151
375.23	2.39	22.00	0.0002	7.201
376.32	2.39	22.00	0.0002	7.251
377.41	2.4	22.00	0.0002	7.301
378.5	2.4	22.00	0.0002	7.351
379.59	2.4	22.00	0.0002	7.401
380.68	2.4	22.00	0.0002	7.451
381.77	2.41	22.00	0.0002	7.501
382.86	2.41	22.00	0.0002	7.551
383.95	2.41	22.00	0.0002	7.601
385.04	2.42	22.00	0.0002	7.651
386.13	2.42	22.00	0.0002	7.701
387.22	2.42	22.00	0.0002	7.751
388.32	2.43	22.00	0.0002	7.801
389.41	2.43	22.00	0.0002	7.851
390.5	2.43	22.00	0.0002	7.901
391.59	2.44	22.00	0.0002	7.951
392.68	2.44	22.00	0.0002	8.001

==> Data/CM_DOOT_REF.dat <==
X	Y	V	DELTA	T
214.4	-2.48	22	-0.0284	0
218.8	-2.48	22	0.0284	0.2
223.2	-2.5	22	0	0.4
227.6	-2.5	22	-0.0314	0.6
232	-2.5	22	0.1066	0.8
236.4	-2.52	22	0.0113	1
240.8	-2.47	22	0.1713	1.2
245.2	-2.41	22	0.1725	1.4
249.6	-2.23	22	0.1149	1.6
254	-1.92	22	0.0961	1.8
258.4	-1.54	22	-0.0639	2
262.8	-1.09	22	-0.2	2.2
267.2	-0.68	22	-0.1761	2.4
271.6	-0.42	22	-0.0161	2.6
276	-0.27	22	-0.0433	2.8
280.4	-0.14	22	0.1167	3
284.8	-0.04	22	0.2	3.2
289.2	0.14	22	0.04	3.4
293.6	0.46	22	0.1765	3.6
298	0.81	22	0.0165	3.8
302.4	1.28	22	-0.1435	4
306.8	1.77	22	-0.2	4.2
311.2	2.16	22	-0.2	4.4
315.6	2.4	22	-0.1535	4.6
320	2.5	22	0.0065	4.8
324.4	2.5	22	0.0001	5
328.8	2.5	22	0.0001	5.2
333.2	2.5	22	0.0001	5.4
337.6	2.5	22	0.0001	5.6
342	2.5	22	0.0001	5.8
346.4	2.5	22	0.0001	6
350.8	2.5	22	0.0001	6.2
355.2	2.5	22	0.0001	6.4
359.6	2.5	22	0.0001	6.6
364	2.5	22	0.0001	6.8
368.4	2.5	22	0.0001	7
372.8	2.5	22	0.0001	7.2
377.2	2.5	22	0.0001	7.4
381.6	2.5	22	0.0001	7.6
386	2.5	22	0.0001	7.8
372.47	-2.5	18.51	-0.0001	8

==> Data/CM_LACH_IPG.dat <==
X	Y	V	DELTA	T
219.35	-2.49	21.92	-0.0007	0.001
220.42	-2.49	21.92	-0.0146	0.051
221.5	-2.49	21.92	-0.0289	0.101
222.57	-2.49	21.89	-0.0431	0.151
223.65	-2.49	21.86	-0.0573	0.201
224.73	-2.49	21.83	-0.0299	0.251
225.8	-2.49	21.80	-0.0016	0.301
226.88	-2.49	21.77	0.0267	0.351
227.96	-2.5	21.74	0.055	0.401
229.04	-2.5	21.71	0.0417	0.451
230.11	-2.5	21.68	0.0276	0.501
231.19	-2.5	21.65	0.0134	0.551
232.27	-2.5	21.62	-0.0007	0.601
233.35	-2.5	21.59	-0.001	0.651
234.42	-2.5	21.56	-0.0009	0.701
235.5	-2.5	21.53	-0.0009	0.751
236.58	-2.5	21.56	-0.0008	0.801
237.66	-2.51	21.52	-0.0129	0.851
238.74	-2.51	21.50	-0.0252	0.901
239.81	-2.51	21.48	-0.0375	0.951
240.89	-2.51	21.46	-0.0498	1.001
241.97	-2.51	21.45	-0.0354	1.051
243.05	-2.51	21.48	-0.0205	1.101
244.13	-2.51	21.43	-0.0056	1.151
245.21	-2.52	21.42	0.0093	1.201
246.29	-2.52	21.41	0.0603	1.251
247.37	-2.52	21.39	0.112	1.301
248.45	-2.52	21.38	0.1637	1.351
249.53	-2.52	21.36	0.2154	1.401
250.61	-2.52	21.35	0.1686	1.451
251.69	-2.52	21.33	0.1199	1.501
252.77	-2.51	21.30	0.0711	1.551
253.85	-2.5	21.22	0.0224	1.601
254.93	-2.49	21.20	0.0998	1.651
256.01	-2.47	21.12	0.1798	1.701
257.09	-2.45	21.10	0.2598	1.751
258.17	-2.43	21.08	0.3398	1.801
259.25	-2.41	21.02	0.3555	1.851
260.33	-2.38	20.97	0.3699	1.901
261.41	-2.34	20.93	0.3843	1.951
262.49	-2.3	20.88	0.3987	2.001
263.57	-2.25	20.84	0.3634	2.051
264.65	-2.19	20.85	0.3271	2.101
265.72	-2.13	20.84	0.2908	2.151
266.8	-2.05	20.82	0.2545	2.201
267.88	-1.98	20.80	0.2163	2.251
268.95	-1.89	20.84	0.1781	2.301
270.02	-1.81	20.93	0.1398	2.351
271.07	-1.71	20.95	0.1016	2.401
272.13	-1.62	20.93	0.0224	2.451
273.18	-1.52	20.92	-0.0576	2.501
274.22	-1.43	20.95	-0.1376	2.551
275.27	-1.33	20.92	-0.2176	2.601
276.31	-1.23	20.87	-0.2637	2.651
277.34	-1.14	20.83	-0.3092	2.701
278.38	-1.05	20.80	-0.3546	2.751
279.42	-0.96	20.77	-0.4001	2.801
280.45	-0.88	20.74	-0.401	2.851
281.49	-0.81	20.71	-0.401	2.901
282.52	-0.75	20.69	-0.401	2.951
283.55	-0.69	20.66	-0.401	3.001
284.58	-0.64	20.64	-0.3809	3.051
285.61	-0.6	20.62	-0.3604	3.101
286.64	-0.56	20.60	-0.3399	3.151
287.67	-0.54	20.58	-0.3194	3.201
288.7	-0.52	20.56	-0.264	3.251
289.73	-0.5	20.54	-0.2079	3.301
290.75	-0.49	20.52	-0.1518	3.351
291.78	-0.49	20.50	-0.0957	3.401
292.8	-0.49	20.48	-0.0578	3.451
293.83	-0.49	20.45	-0.0203	3.501
294.85	-0.5	20.42	0.0173	3.551
295.87	-0.5	20.37	0.0548	3.601
296.88	-0.51	20.31	0.0537	3.651
297.9	-0.52	20.25	0.0517	3.701
298.91	-0.52	20.18	0.0498	3.751
299.92	-0.53	20.13	0.0478	3.801
300.92	-0.53	20.08	0.04	3.851
301.92	-0.54	20.04	0.032	3.901
302.93	-0.54	20.00	0.024	3.951
303.92	-0.54	19.98	0.016	4.001
304.92	-0.54	19.96	0.0918	4.051
305.92	-0.54	19.94	0.1693	4.101
306.92	-0.54	19.92	0.2469	4.151
307.91	-0.54	19.91	0.3244	4.201
308.91	-0.53	19.90	0.3269	4.251
309.9	-0.52	19.89	0.3279	4.301
310.9	-0.5	19.88	0.3288	4.351
311.89	-0.47	19.87	0.3298	4.401
312.88	-0.45	19.87	0.3468	4.451
313.88	-0.41	19.86	0.3641	4.501
314.87	-0.37	19.86	0.3814	4.551
315.86	-0.32	19.86	0.3987	4.601
316.85	-0.27	19.85	0.399	4.651
317.84	-0.2	19.84	0.399	4.701
318.83	-0.14	19.84	0.399	4.751
319.82	-0.06	19.83	0.399	4.801
320.81	0.02	19.82	0.3206	4.851
321.8	0.11	19.82	0.2406	4.901
322.78	0.21	19.81	0.1606	4.951
323.77	0.31	19.80	0.0806	5.001
324.75	0.41	19.79	0.0686	5.051
325.73	0.52	19.77	0.058	5.101
326.72	0.63	19.76	0.0474	5.151
327.7	0.74	19.75	0.0368	5.201
328.68	0.86	19.73	-0.0418	5.251
329.66	0.97	19.71	-0.1218	5.301
330.64	1.08	19.69	-0.2018	5.351
331.61	1.19	19.67	-0.2818	5.401
332.59	1.3	19.65	-0.3014	5.451
333.57	1.4	19.63	-0.3198	5.501
334.54	1.5	19.61	-0.3382	5.551
335.52	1.59	19.58	-0.3566	5.601
336.49	1.68	19.56	-0.3662	5.651
337.47	1.76	19.54	-0.3756	5.701
338.44	1.84	19.51	-0.385	5.751
339.41	1.9	19.49	-0.3944	5.801
340.39	1.97	19.46	-0.3944	5.851
341.36	2.02	19.44	-0.3942	5.901
342.33	2.07	19.42	-0.394	5.951
343.3	2.11	19.39	-0.3938	6.001
344.26	2.14	19.37	-0.3313	6.051
345.23	2.17	19.35	-0.2676	6.101
346.2	2.19	19.33	-0.2038	6.151
347.16	2.2	19.30	-0.1401	6.201
348.13	2.21	19.28	-0.1056	6.251
349.09	2.22	19.26	-0.0717	6.301
350.06	2.23	19.24	-0.0378	6.351
351.02	2.23	19.22	-0.0039	6.401
351.98	2.23	19.19	-0.0028	6.451
352.94	2.23	19.17	-0.0024	6.501
353.89	2.23	19.15	-0.002	6.551
354.85	2.23	19.13	-0.0016	6.601
355.81	2.23	19.11	-0.0014	6.651
356.76	2.23	19.08	-0.0012	6.701
357.72	2.23	19.06	-0.001	6.751
358.67	2.23	19.04	-0.0008	6.801
359.62	2.23	19.02	-0.0008	6.851
360.57	2.23	19.00	-0.0008	6.901
361.52	2.23	18.97	-0.0008	6.951
362.47	2.23	18.95	-0.0008	7.001
363.41	2.23	18.93	-0.0008	7.051
364.36	2.23	18.91	-0.0008	7.101
365.3	2.23	18.88	-0.0008	7.151
366.25	2.23	18.86	-0.0008	7.201
367.19	2.23	18.84	-0.0008	7.251
368.13	2.23	18.82	-0.0008	7.301
369.07	2.23	18.80	-0.0008	7.351
370.01	2.23	18.77	-0.0008	7.401
370.95	2.23	18.75	-0.0008	7.451
371.89	2.23	18.73	-0.0008	7.501
372.82	2.23	18.71	-0.0008	7.551
373.76	2.23	18.69	-0.0008	7.601
374.69	2.23	18.67	0.012	7.651
375.62	2.23	18.64	0.025	7.701
376.56	2.23	18.62	0.0381	7.751
377.49	2.23	18.60	0.0511	7.801
378.42	2.23	18.59	0.0228	7.851
379.35	2.23	18.57	-0.0064	7.901
380.27	2.23	18.56	-0.0356	7.951
381.2	2.23	18.55	-0.0648	8.001

==> Data/CM_LACH_REF.dat <==
X	Y	V	DELTA	T
210	-2.48	22	0	0
214.4	-2.48	21.91	-0.0284	0.2
218.78	-2.48	21.83	0.0283	0.4
223.15	-2.5	21.74	0	0.6
227.5	-2.5	21.65	0.0001	0.8
231.83	-2.5	21.56	-0.0245	1
236.14	-2.5	21.48	0.0053	1.2
240.43	-2.52	21.39	0.1087	1.4
244.71	-2.53	20.68	0.0112	1.6
248.85	-2.47	20.95	0.1712	1.8
253.04	-2.4	20.95	0.2	2
257.23	-2.22	20.95	0.1274	2.2
261.42	-1.9	20.95	0.0509	2.4
265.61	-1.5	20.87	-0.1091	2.6
269.78	-1.07	20.78	-0.2	2.8
273.94	-0.71	20.69	-0.2	3
278.08	-0.48	20.61	-0.159	3.2
282.2	-0.39	20.52	-0.0468	3.4
286.3	-0.4	20.43	0.0283	3.6
290.39	-0.44	20.34	0.0244	3.8
294.46	-0.47	19.53	0.0084	4
298.36	-0.48	19.91	0.1635	4.2
302.35	-0.48	19.91	0.1654	4.4
306.33	-0.38	19.91	0.2	4.6
310.31	-0.17	19.91	0.2	4.8
314.29	0.16	19.82	0.04	5
318.25	0.62	19.73	0.0188	5.2
322.2	1.11	19.65	-0.1412	5.4
326.13	1.6	19.56	-0.178	5.6
330.04	2	19.47	-0.1968	5.8
333.94	2.29	19.38	-0.1964	6
337.81	2.46	19.3	-0.0689	6.2
341.67	2.5	19.21	-0.0011	6.4
345.51	2.5	19.12	-0.0003	6.6
349.34	2.5	19.04	0.0001	6.8
353.15	2.5	18.95	0.0001	7
356.94	2.5	18.86	0.0001	7.2
360.71	2.5	18.77	0.0001	7.4
364.46	2.5	18.69	0.0001	7.6
368.2	2.5	18.6	0.0262	7.8
371.92	2.5	18.51	-0.0322	8

==> Data/CM_OTCV_IPG.dat <==
X	Y	V	DELTA	T
219.35	-2.49	21.92	-0.0007	0.001
220.42	-2.49	21.92	-0.0146	0.051
221.5	-2.49	21.93	-0.0289	0.101
222.57	-2.49	21.93	-0.0431	0.151
223.65	-2.49	21.93	-0.0573	0.201
224.73	-2.49	21.93	-0.0416	0.251
225.8	-2.49	21.94	-0.0253	0.301
226.88	-2.49	21.94	-0.0089	0.351
227.96	-2.5	21.94	0.0075	0.401
229.04	-2.5	21.95	0.0537	0.451
230.11	-2.5	21.95	0.1005	0.501
231.19	-2.51	21.95	0.1473	0.551
232.27	-2.51	21.95	0.1941	0.601
233.35	-2.51	21.96	0.245	0.651
234.42	-2.5	21.96	0.296	0.701
235.5	-2.49	21.96	0.347	0.751
236.58	-2.48	21.96	0.398	0.801
237.66	-2.46	21.96	0.3839	0.851
238.73	-2.43	21.97	0.3685	0.901
239.81	-2.4	21.97	0.3531	0.951
240.89	-2.36	21.97	0.3377	1.001
241.97	-2.31	21.97	0.3213	1.051
243.04	-2.26	21.97	0.3049	1.101
244.12	-2.19	21.98	0.2885	1.151
245.2	-2.13	21.98	0.2721	1.201
246.27	-2.05	21.98	0.238	1.251
247.35	-1.97	21.98	0.2036	1.301
248.42	-1.89	21.98	0.1691	1.351
249.5	-1.8	21.98	0.1347	1.401
250.57	-1.7	21.99	0.0556	1.451
251.65	-1.6	21.99	-0.0244	1.501
252.72	-1.51	21.99	-0.1044	1.551
253.8	-1.41	22.00	-0.1844	1.601
254.88	-1.31	22.00	-0.2387	1.651
255.95	-1.21	22.00	-0.2924	1.701
257.03	-1.12	22.00	-0.3462	1.751
258.1	-1.03	22.00	-0.3999	1.801
259.18	-0.95	22.00	-0.401	1.851
260.26	-0.87	22.00	-0.401	1.901
261.34	-0.8	22.00	-0.401	1.951
262.41	-0.74	22.00	-0.401	2.001
263.49	-0.68	22.00	-0.3946	2.051
264.57	-0.64	22.00	-0.3881	2.101
265.65	-0.6	22.00	-0.3816	2.151
266.73	-0.57	22.00	-0.3751	2.201
267.81	-0.55	22.00	-0.2966	2.251
268.9	-0.53	22.00	-0.2166	2.301
269.98	-0.53	22.00	-0.1366	2.351
271.06	-0.52	22.00	-0.0566	2.401
272.14	-0.52	22.00	0.0039	2.451
273.22	-0.53	22.00	0.064	2.501
274.3	-0.53	22.00	0.1241	2.551
275.38	-0.54	22.00	0.1842	2.601
276.47	-0.54	22.00	0.107	2.651
277.55	-0.54	22.00	0.027	2.701
278.63	-0.54	22.00	-0.053	2.751
279.71	-0.54	22.00	-0.133	2.801
280.79	-0.55	22.00	-0.1999	2.851
281.88	-0.55	22.00	-0.2665	2.901
282.96	-0.55	22.00	-0.3331	2.951
284.04	-0.56	22.00	-0.3997	3.001
285.12	-0.58	22.00	-0.401	3.051
286.21	-0.6	22.00	-0.401	3.101
287.29	-0.62	22.00	-0.401	3.151
288.37	-0.66	22.00	-0.401	3.201
289.45	-0.7	22.00	-0.3986	3.251
290.53	-0.75	22.00	-0.3961	3.301
291.62	-0.81	22.00	-0.3937	3.351
292.7	-0.88	22.00	-0.3912	3.401
293.78	-0.95	22.00	-0.3128	3.451
294.86	-1.04	22.00	-0.2328	3.501
295.94	-1.12	22.00	-0.1528	3.551
297.02	-1.22	22.00	-0.0728	3.601
298.1	-1.32	22.00	0.0072	3.651
299.17	-1.42	22.00	0.0872	3.701
300.25	-1.52	22.00	0.1672	3.751
301.33	-1.62	22.00	0.2472	3.801
302.41	-1.73	22.00	0.2856	3.851
303.49	-1.82	22.00	0.3231	3.901
304.57	-1.92	22.00	0.3607	3.951
305.65	-2	22.00	0.3982	4.001
306.73	-2.09	22.00	0.399	4.051
307.82	-2.16	22.00	0.399	4.101
308.9	-2.23	22.00	0.399	4.151
309.98	-2.29	22.00	0.399	4.201
311.06	-2.34	22.00	0.3742	4.251
312.15	-2.38	22.00	0.3488	4.301
313.23	-2.42	22.00	0.3235	4.351
314.31	-2.45	22.00	0.2981	4.401
315.4	-2.47	22.00	0.2192	4.451
316.48	-2.48	22.00	0.1392	4.501
317.57	-2.49	22.00	0.0592	4.551
318.65	-2.5	22.00	-0.0208	4.601
319.74	-2.5	22.00	-0.0172	4.651
320.82	-2.5	22.00	-0.0118	4.701
321.91	-2.5	22.00	-0.0065	4.751
322.99	-2.5	22.00	-0.0011	4.801
324.08	-2.5	22.00	-0.001	4.851
325.17	-2.5	22.00	-0.001	4.901
326.25	-2.5	22.00	-0.001	4.951
327.34	-2.5	22.00	-0.001	5.001
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				
				

==> Data/CM_OTCV_REF.dat <==
X	Y	V	DELTA	T
210	-2.48	22	0	0
214.4	-2.48	22	-0.0284	0.2
218.73	-2.48	22	0.0044	0.4
223.12	-2.5	22	0.098	0.6
227.52	-2.52	22	0.2	0.8
231.92	-2.46	22	0.1692	1
236.32	-2.27	22	0.1364	1.2
240.72	-1.96	22	0.0675	1.4
245.12	-1.55	22	-0.0925	1.6
249.52	-1.1	22	-0.2	1.8
253.92	-0.71	22	-0.2	2
258.32	-0.46	22	-0.187	2.2
262.72	-0.35	22	-0.027	2.4
267.12	-0.37	22	0.0932	2.6
271.52	-0.41	22	-0.0668	2.8
275.92	-0.39	22	-0.2	3
280.32	-0.41	22	-0.2	3.2
284.72	-0.58	22	-0.1951	3.4
289.12	-0.88	22	-0.0351	3.6
293.52	-1.33	22	0.1249	3.8
297.92	-1.79	22	0.2	4
302.32	-2.17	22	0.2	4.2
306.72	-2.41	22	0.1493	4.4
311.12	-2.51	22	-0.0107	4.6
315.52	-2.5	22	0	4.8
319.92	-2.5	22	0	5

==> Data/CM_OTVV_IPG.dat <==
X	Y	V	DELTA	T
219.35	-2.49	21.92	-0.0007	0.001
220.42	-2.49	21.92	-0.0126	0.051
221.5	-2.49	21.93	-0.0269	0.101
222.57	-2.49	21.93	-0.0411	0.151
223.65	-2.49	21.94	-0.0553	0.201
224.73	-2.49	21.95	-0.0424	0.251
225.8	-2.49	21.94	-0.0289	0.301
226.88	-2.49	21.94	-0.0154	0.351
227.96	-2.5	21.94	-0.0019	0.401
229.04	-2.5	21.92	0.0523	0.451
230.11	-2.5	21.92	0.1072	0.501
231.19	-2.51	21.91	0.1621	0.551
232.27	-2.51	21.89	0.2171	0.601
233.35	-2.51	21.85	0.1709	0.651
234.42	-2.5	21.82	0.1227	0.701
235.5	-2.49	21.81	0.0744	0.751
236.58	-2.49	21.79	0.0262	0.801
237.66	-2.47	21.75	0.1036	0.851
238.74	-2.46	21.72	0.1836	0.901
239.81	-2.44	21.65	0.2636	0.951
240.89	-2.42	21.62	0.3436	1.001
241.97	-2.4	21.62	0.3589	1.051
243.05	-2.37	21.62	0.3728	1.101
244.13	-2.33	21.60	0.3868	1.151
245.2	-2.29	21.58	0.4007	1.201
246.28	-2.24	21.58	0.3513	1.251
247.36	-2.19	21.56	0.3006	1.301
248.44	-2.12	21.55	0.2499	1.351
249.51	-2.05	21.53	0.1992	1.401
250.59	-1.98	21.49	0.192	1.451
251.67	-1.9	21.42	0.1856	1.501
252.74	-1.81	21.40	0.1793	1.551
253.82	-1.72	21.37	0.1729	1.601
254.89	-1.62	21.36	0.1024	1.651
255.97	-1.53	21.34	0.0306	1.701
257.04	-1.43	21.25	-0.0412	1.751
258.12	-1.32	21.22	-0.113	1.801
259.2	-1.22	21.22	-0.1841	1.851
260.27	-1.12	21.21	-0.2553	1.901
261.35	-1.02	21.21	-0.3264	1.951
262.42	-0.93	21.21	-0.3976	2.001
263.5	-0.84	21.20	-0.399	2.051
264.58	-0.76	21.19	-0.399	2.101
265.66	-0.68	21.18	-0.399	2.151
266.74	-0.61	21.18	-0.399	2.201
267.82	-0.55	21.16	-0.399	2.251
268.89	-0.5	21.12	-0.399	2.301
269.97	-0.45	21.09	-0.399	2.351
271.04	-0.41	21.05	-0.399	2.401
272.1	-0.39	21.00	-0.3206	2.451
273.16	-0.36	20.95	-0.2406	2.501
274.22	-0.35	20.90	-0.1606	2.551
275.27	-0.34	20.86	-0.0806	2.601
276.32	-0.34	20.82	-0.1574	2.651
277.37	-0.34	20.81	-0.2374	2.701
278.42	-0.35	20.79	-0.3174	2.751
279.46	-0.36	20.78	-0.3974	2.801
280.5	-0.38	20.75	-0.399	2.851
281.54	-0.4	20.74	-0.399	2.901
282.58	-0.43	20.72	-0.399	2.951
283.62	-0.47	20.72	-0.399	3.001
284.65	-0.52	20.69	-0.399	3.051
285.68	-0.57	20.66	-0.399	3.101
286.72	-0.63	20.64	-0.399	3.151
287.74	-0.7	20.61	-0.399	3.201
288.77	-0.77	20.59	-0.3297	3.251
289.8	-0.86	20.56	-0.2589	3.301
290.82	-0.95	20.54	-0.1882	3.351
291.84	-1.04	20.52	-0.1174	3.401
292.86	-1.14	20.49	-0.0394	3.451
293.88	-1.24	20.47	0.0387	3.501
294.9	-1.35	20.45	0.1169	3.551
295.92	-1.45	20.43	0.195	3.601
296.93	-1.56	20.41	0.2447	3.651
297.95	-1.66	20.38	0.2937	3.701
298.96	-1.76	20.36	0.3428	3.751
299.97	-1.85	20.34	0.3918	3.801
300.99	-1.94	20.32	0.3948	3.851
302	-2.02	20.29	0.3969	3.901
303.01	-2.09	20.27	0.3989	3.951
304.02	-2.16	20.25	0.401	4.001
305.03	-2.22	20.23	0.3981	4.051
306.04	-2.27	20.21	0.3951	4.101
307.05	-2.31	20.18	0.3921	4.151
308.06	-2.35	20.16	0.3891	4.201
309.06	-2.38	20.14	0.3106	4.251
310.07	-2.4	20.12	0.2306	4.301
311.07	-2.42	20.10	0.1506	4.351
312.08	-2.43	20.08	0.0706	4.401
313.08	-2.44	20.06	0.0454	4.451
314.08	-2.44	20.04	0.0214	4.501
315.09	-2.44	20.02	-0.0027	4.551
316.09	-2.44	20.00	-0.0267	4.601
317.09	-2.45	19.98	-0.0198	4.651
318.08	-2.45	19.95	-0.0123	4.701
319.08	-2.45	19.93	-0.0047	4.751
320.08	-2.45	19.91	0.0028	4.801
321.07	-2.45	19.89	0.0025	4.851
322.07	-2.45	19.87	0.0019	4.901
323.06	-2.45	19.85	0.0014	4.951
324.05	-2.45	19.82	0.0008	5.001

==> Data/CM_OTVV_REF.dat <==
X	Y	V	DELTA	T
210	-2.48	22	0	0
214.4	-2.48	21.91	-0.0284	0.2
218.78	-2.48	21.83	-0.0013	0.4
223.15	-2.5	21.74	0.1086	0.6
227.5	-2.52	21.65	0.0121	0.8
231.83	-2.47	21.56	0.1721	1
236.14	-2.4	21.48	0.2	1.2
240.43	-2.22	21.39	0.0986	1.4
244.71	-1.91	21.3	0.0859	1.6
248.97	-1.52	21.22	-0.0577	1.8
253.22	-1.08	21.13	-0.2	2
257.44	-0.68	21.04	-0.2	2.2
261.65	-0.42	20.95	-0.2	2.4
265.84	-0.29	20.87	-0.04	2.6
270.01	-0.3	21.14	-0.2	2.8
274.24	-0.33	20.69	-0.2	3
278.38	-0.5	20.61	-0.2	3.2
282.5	-0.8	20.52	-0.0585	3.4
286.61	-1.22	20.43	0.0978	3.6
290.69	-1.69	20.34	0.1959	3.8
294.76	-2.09	20.26	0.2	4
298.81	-2.36	20.17	0.194	4.2
302.85	-2.49	20.08	0.034	4.4
306.86	-2.51	19.99	-0.0141	4.6
310.86	-2.5	19.91	0.001	4.8
314.84	-2.5	19.82	-0.0001	5

==> Data/Costs.dat <==
T	RC_MEAN	RC_MAX	J_MEAN	J_MAX	P_SIGM	P_SIGP	R_SIGM	R_SIGP	J_SIGM	J_SIGP
0	0.001	0.001	0.0003	0.001	0.00027	0.00051	0.00091	0.001	0.000234	0.000512676
0.2	0.001	0.001	0.0004	0.001	0.00036	0.00045	0.00087	0.001	0.000313	0.000456236
0.4	0.001	0.001	0.0003	0.001	0.00029	0.00035	0.00088	0.001	0.000212	0.000621107
0.6	0.001	0.001	0.0005	0.002	0.00027	0.00054	0.00085	0.001	0.000188	0.000466379
0.8	0.001	0.001	0.0005	0.002	0.00026	0.00054	0.00095	0.001	0.000219	0.000884189
1	0.001	0.001	0.0006	0.0023	0.0004	0.00071	0.00092	0.001	0.000385	0.000748082
1.2	0.001	0.001	0.0005	0.0029	0.00047	0.00051	0.00094	0.001	0.000202	0.001664759
1.4	0.001	0.001	0.0009	0.0043	0.0005	0.001	0.00088	0.001	0.000493	0.002106074
1.6	0.001	0.001	0.0007	0.002	0.00065	0.00081	0.00093	0.001	0.000572	0.000900818
1.8	0.0009	0.001	0.0005	0.0023	0.00046	0.00079	0.00076	0.001	0.000403	0.001052714
2	0.0004	0.001	0.0003	0.0028	0.00025	0.00086	0.00037	0.00098	0.000182	0.000696273
2.2	0.0004	0.001	0.0001	0.0005	0.00009	0.00061	0.00036	0.00085	0.000032	0.000343002
2.4	0.0004	0.001	0.0002	0.001	0.00017	0.00043	0.00037	0.00066	0.000133	0.000415061
2.6	0.0002	0.0009	0.0001	0.001	0.0001	0.00031	0.00017	0.00023	0.000062	0.000746464
2.7	0.00004	0.0007	0.00002	0.0008	0.00002	0.00002	0.00004	0.00004	-0.000034	0.000317467
2.8	0	0	0	0.0003	0	0	0	0	0	0
3	0	0	0	0.0004	0	0	0	0	0	0
3.2	0	0	0	0.0004	0	0	0	0	0	0
3.4	0	0	0	0.0004	0	0	0	0	0	0
3.6	0	0	0	0.0004	0	0	0	0	0	0
3.8	0	0	0	0.0005	0	0	0	0	0	0
4	0	0	0	0.0005	0	0	0	0	0	0
4.2	0	0	0	0.0005	0	0	0	0	0	0
4.4	0	0	0	0.0005	0	0	0	0	0	0
4.6	0	0	0	0.0005	0	0	0	0	0	0
4.8	0	0	0	0.0004	0	0	0	0	0	0
5	0	0	0	0.0003	0	0	0	0	0	0

==> Data/PT_Scenario1.dat <==
T	XR1	YR1	XR2	YR2	XP1	YP1	XP2	YP2	XN1	YN1	XN2	YN2	ZX11	ZY11	ZX12	ZY12
0.0	0.0	-2.0	0.0	-2.0	0.0	-2.0	0.0	-2.0	0.0	-2.0	0.0	-2.0	7.5	-2.5	7.5	-2.5
0.2	1.1	-2.0	1.1	-2.0	1.2	-2.0	1.2	-2.0	1.1	-2.0	1.1	-2.0	8.25	-2.5	8.25	-2.46
0.4	2.2	-2.0	2.2	-2.0	2.4	-2.0	2.4	-2.0	2.2	-2.0	2.2	-2.0	9.0	-2.5	9.0	-2.35
0.6	3.3	-2.0	3.3	-2.0	3.6	-2.0	3.6	-2.0	3.4	-2.0	3.3	-2.0	9.75	-2.5	9.75	-2.16
0.8	4.4	-2.0	4.4	-2.0	4.8	-2.0	4.8	-2.0	4.6	-2.0	4.5	-2.0	10.5	-2.5	10.5	-1.91
1.0	5.5	-2.0	5.5	-2.0	6.0	-2.0	6.0	-1.99	5.8	-2.0	5.6	-2.0	11.25	-2.5	11.25	-1.59
1.2	6.6	-2.0	6.6	-2.0	7.2	-2.03	7.2	-1.95	7.0	-2.0	6.7	-2.0	12.0	-2.5	12.0	-1.22
1.4	7.7	-2.0	7.7	-2.0	8.4	-2.07	8.4	-1.98	8.1	-2.0	7.8	-2.0	12.75	-2.5	12.75	-0.79
1.6	8.8	-2.0	8.8	-2.0	9.6	-1.94	9.6	-2.0	9.3	-2.0	9.0	-2.0	13.5	-2.5	13.5	-0.34
1.8	9.9	-2.0	9.9	-2.0	10.8	-1.65	10.8	-2.0	10.5	-2.0	10.1	-2.0	14.25	-2.5	14.25	0.15
2.0	11.0	-2.02	11.0	-2.0	12.0	-1.25	12.0	-2.0	11.7	-1.9	11.2	-2.0	15.0	-2.5	15.0	0.65
2.2	12.1	-2.05	12.1	-2.0	13.2	-0.93	13.2	-2.0	12.8	-1.8	12.3	-2.0	15.75	-2.5	15.75	1.15
2.4	13.2	-1.98	13.2	-2.0	14.4	-0.51	14.4	-2.0	14.1	-1.6	13.5	-2.0	16.5	-2.5	16.5	1.64
2.6	14.3	-1.82	14.3	-2.0	15.6	-0.17	15.6	-2.0	15.3	-1.4	14.6	-2.0	17.25	-2.5	17.25	2.1
2.8	15.4	-1.58	15.4	-2.0	16.8	0.12	16.8	-2.0	16.5	-1.3	15.7	-2.0	18.0	-2.5	18.0	2.53
3.0	16.5	-1.4	16.5	-2.0	18.0	0.24	18.0	-2.0	17.7	-1.1	16.9	-2.0	18.75	-2.5	18.75	2.92
3.2	17.6	-1.14	17.6	-2.0	19.2	0.27	19.2	-2.0	18.9	-1.0	18.0	-2.0	19.5	-2.5	19.5	3.24
3.4	18.7	-0.93	18.7	-2.0	20.4	0.27	20.4	-2.0	20.1	-0.9	19.1	-2.0	20.25	-2.5	20.25	3.5
3.6	19.8	-0.75	19.8	-2.0	21.6	0.27	21.6	-2.0	21.2	-0.8	20.3	-2.0	21.0	-2.5	21.0	3.69
3.8	20.9	-0.68	20.9	-2.0	22.8	0.27	22.8	-2.0	22.4	-0.9	21.4	-2.0	21.75	-2.5	21.75	3.8
4.0	22.0	-0.66	22.0	-2.0	24.0	0.27	24.0	-2.0	23.6	-1.0	22.5	-2.0	22.5	-2.5	22.5	3.83
4.2	23.1	-0.66	23.1	-2.0	25.2	0.35	25.2	-2.0	24.7	-1.1	23.6	-2.0	23.25	-2.5	23.25	3.77
4.4	24.2	-0.66	24.2	-2.0	26.4	0.34	26.4	-2.0	25.8	-1.3	24.7	-2.0	24.0	-2.5	24.0	3.63
4.6	25.3	-0.66	25.3	-2.0	27.6	0.09	27.6	-2.0	26.9	-1.5	25.8	-2.0	24.75	-2.5	24.75	3.41
4.8	26.4	-0.66	26.4	-2.0	28.8	-0.38	28.8	-2.0	28.0	-1.6	26.9	-2.0	25.5	-2.5	25.5	3.12
5.0	27.5	-0.66	27.5	-2.0	30.0	-1.0	30.0	-2.0	29.0	-1.8	28.0	-2.0	26.25	-2.5	26.25	2.76

==> Data/PT_Scenario2.dat <==
T	XR1	YR1	XR2	YR2	XP1	YP1	ZX11	ZY11	ZX21	ZY21	XP2	YP2	ZX12	ZY12	ZX22	ZY22	XN1	YN1	XN2	YN2
0	0	-2	0	-2	0	-2	7.5	-2.5	15	2	0	-2	7.5	-2.5	15	2	0.0	-2.0	0.0	-2.0
0.2	1	-2	1	-2	1.1	-2	8	-2.5	15.26	2	1.1	-2	7.9	-2.5	15.4	1.96	1.0	-2.0	1.0	-2.0
0.4	2	-2	2	-2	2.2	-2	8.5	-2.5	15.53	2	2.2	-2	8.3	-2.5	15.8	1.85	2.0	-2.0	2.0	-2.0
0.6	3	-2.01	3	-1.99	3.3	-2.02	9	-2.5	15.82	2	3.3	-2.02	8.7	-2.5	16.2	1.66	3.0	-2.0	3.0	-2.0
0.8	4	-2.02	4	-1.98	4.4	-2.04	9.5	-2.5	16.11	2	4.4	-2.02	9.1	-2.5	16.6	1.41	4.1	-2.0	4.1	-2.0
1	5	-1.93	5	-1.86	5.5	-1.99	10	-2.5	16.42	2	5.5	-2.02	9.5	-2.5	17	1.09	5.1	-2.0	5.1	-2.0
1.2	6	-1.75	6	-1.62	6.6	-1.92	10.5	-2.5	16.75	2	6.6	-2.02	9.9	-2.5	17.4	0.72	6.1	-2.0	6.1	-2.0
1.4	7	-1.52	7	-1.35	7.7	-1.74	11	-2.5	17.08	2	7.7	-2.04	10.3	-2.5	17.8	0.29	7.1	-2.0	7.1	-2.0
1.6	8	-1.17	8	-0.99	8.8	-1.43	11.5	-2.5	17.42	2	8.8	-2.05	10.7	-2.5	18.2	-0.16	8.2	-2.0	8.2	-1.9
1.8	9	-0.82	9	-0.63	9.9	-1.04	12	-2.5	17.77	2	9.9	-1.99	11.1	-2.5	18.6	-0.65	9.2	-1.9	9.2	-1.8
2	10	-0.57	10	-0.38	11	-0.6	12.5	-2.5	18.14	2	11	-1.92	11.5	-2.5	19	-1.15	10.2	-1.7	10.2	-1.7
2.2	11	-0.44	11	-0.26	12.1	-0.2	13	-2.5	18.5	2	12.1	-1.74	11.9	-2.5	19.4	-1.65	11.2	-1.5	11.2	-1.5
2.4	12	-0.45	12	-0.27	13.2	0.06	13.5	-2.5	18.88	2	13.2	-1.42	12.3	-2.5	19.8	-2.14	12.3	-1.3	12.3	-1.2
2.6	13	-0.53	13	-0.36	14.3	0.19	14	-2.5	19.27	2	14.3	-1.02	12.7	-2.5	20.2	-2.6	13.3	-1.1	13.3	-1.0
2.8	14	-0.59	14	-0.42	15.4	0.18	14.5	-2.5	19.66	2	15.4	-0.59	13.1	-2.5	20.6	-3.03	14.3	-0.9	14.3	-0.8
3	15	-0.58	15	-0.4	16.5	0.15	15	-2.5	20.06	2	16.5	-0.23	13.5	-2.5	21	-3.42	15.4	-0.7	15.4	-0.6
3.2	16	-0.59	16	-0.41	17.6	-0.02	15.5	-2.5	20.46	2	17.6	0	13.9	-2.5	21.4	-3.74	16.4	-0.5	16.4	-0.4
3.4	17	-0.74	17	-0.55	18.7	-0.32	16	-2.5	20.87	2	18.7	0.09	14.3	-2.5	21.8	-4	17.4	-0.3	17.4	-0.2
3.6	18	-1	18	-0.82	19.8	-0.74	16.5	-2.5	21.29	2	19.8	0.08	14.7	-2.5	22.2	-4.19	18.5	-0.2	18.5	-0.1
3.8	19	-1.36	19	-0.81	20.9	-1.21	17	-2.5	21.71	2	20.9	0.04	15.1	-2.5	22.6	-4.3	19.5	-0.1	19.5	0.0
4	20	-1.7	20	-0.81	22	-1.61	17.5	-2.5	22.13	2	22	0.01	15.5	-2.5	23	-4.33	20.5	-0.1	20.5	0.0
4.2	21	-1.92	21	-0.81	23.1	-1.88	18	-2.5	22.56	2	23.1	0	15.9	-2.5	23.4	-4.27	21.5	-0.2	21.5	0.0
4.4	22	-2.01	22	-0.81	24.2	-2.01	18.5	-2.5	22.99	2	24.2	0	16.3	-2.5	23.8	-4.13	22.5	-0.2	22.5	0.0
4.6	23	-2	23	-0.81	25.3	-2.03	19	-2.5	23.43	2	25.3	0.1	16.7	-2.5	24.2	-3.91	23.5	-0.2	23.5	-0.1
4.8	24	-2	24	-0.81	26.4	-2.02	19.5	-2.5	23.87	2	26.4	0.31	17.1	-2.5	24.6	-3.62	24.5	-0.3	24.5	-0.1
5	25	-2	25	-0.81	27.5	-2.02	20	-2.5	24.32	2	27.5	0.64	17.5	-2.5	25	-3.26	25.5	-0.3	25.5	-0.1

==> Data/PT_Scenario3.dat <==
T	XR1	YR1	XR2	YR2	XP1	YP1	ZX11	ZY11	ZX21	ZY21	XP2	YP2	ZX12	ZY12	ZX22	ZY22	XN1	YN1	XN2	YN2
0	0	-2	0	-2	0	-2	5	-2.5	20	0	0	-2	5	-2.5	20	0	0.00	-2.00	0.00	-2.00
0.2	1	-2	1	-2	1.1	-2	5.4	-2.5	20	0	1.1	-2	5.5	-2.5	20	0	1.05	-2.00	1.00	-2.00
0.4	1.96	-2	1.96	-2	2.16	-2	5.8	-2.5	20	0	2.16	-1.98	6	-2.5	20	0	2.06	-2.00	1.96	-2.00
0.6	2.91	-1.9	2.92	-1.9	3.22	-1.89	6.2	-2.5	20	0	3.18	-1.93	6.5	-2.5	20	0	3.13	-1.88	2.97	-1.85
0.8	3.85	-1.68	3.87	-1.68	4.24	-1.66	6.6	-2.5	20	0	4.2	-1.78	7	-2.5	20	0	4.13	-1.64	3.98	-1.59
1	4.8	-1.35	4.83	-1.34	5.26	-1.29	7	-2.5	20	0	5.23	-1.536	7.5	-2.5	20	0	5.13	-1.23	4.96	-1.36
1.2	5.75	-0.95	5.79	-0.94	6.28	-0.84	7.4	-2.5	20	0	6.25	-1.232	8	-2.5	20	0	6.09	-0.82	5.89	-0.77
1.4	6.7	-0.59	6.74	-0.59	7.29	-0.41	7.8	-2.5	20	0	7.27	-0.87	8.5	-2.5	20	0	7.08	-0.49	6.82	-0.57
1.6	7.64	-0.36	7.7	-0.37	8.31	-0.11	8.2	-2.5	20	0	8.3	-0.34	9	-2.5	20	0	8.02	-0.19	7.74	-0.23
1.8	8.59	-0.25	8.66	-0.26	9.33	0.07	8.6	-2.5	20	0	9.32	-0.22	9.5	-2.5	20	0	9.04	-0.06	8.70	-0.13
2	9.54	-0.26	9.62	-0.28	10.35	0.11	9	-2.5	20	0	10.34	0.11	10	-2.5	20	0	10.08	-0.08	9.63	-0.03
2.2	10.48	-0.32	10.59	-0.41	11.37	0.09	9.4	-2.5	20	0	11.36	0.37	10.5	-2.5	20	0	11.05	-0.14	10.63	-0.03
2.4	11.43	-0.51	11.57	-0.54	12.39	0.01	9.8	-2.5	20	0	12.39	0.65	11	-2.5	20	0	12.05	-0.22	11.67	-0.03
2.6	12.38	-0.82	12.54	-0.77	13.41	-0.21	10.2	-2.5	20	0	13.41	1.02	11.5	-2.5	20	0	13.05	-0.44	11.67	-0.03
2.8	13.33	-1.21	13.52	-1.13	14.43	-0.56	10.6	-2.5	20	0	14.43	1.42	12	-2.5	20	0	14.03	-0.80	11.67	-0.03
3	14.27	-1.59	14.49	-1.51	15.44	-1	11	-2.5	20	0	15.45	1.73	12.5	-2.5	20	0	15.01	-1.17	11.67	-0.03
3.2	15.22	-1.85	15.47	-1.81	16.46	-1.44	11.4	-2.5	20	0	16.48	1.92	13	-2.5	20	0	15.98	-1.54	11.67	-0.03
3.4	16.17	-2	16.44	-1.98	17.48	-1.83	11.8	-2.5	20	0	17.5	2	13.5	-2.5	20	0	16.97	-1.84	11.67	-0.03
3.6	17.12	-2.03	17.42	-2.03	18.51	-2.09	12.2	-2.5	20	0	18.52	2	14	-2.5	20	0	18.04	-1.99	11.67	-0.03
3.8	18.06	-2	18.39	-2	19.54	-2.19	12.2	-2.5	20	0	19.55	2	14.5	-2.5	20	0	19.02	-2.07	11.67	-0.03
4	19.01	-2	19.37	-2	20.57	-2.19	12.2	-2.5	20	0	20.57	2	15	-2.5	20	0	20.01	-2.02	11.67	-0.03
4.2	19.96	-2	20.35	-2	21.6	-2.19	12.2	-2.5	20	0	21.6	2	15.5	-2.5	20	0	20.98	-2.06	11.67	-0.03
4.4	20.9	-2	21.32	-2	22.63	-2.09	12.2	-2.5	20	0	22.62	2	16	-2.5	20	0	22.05	-2.04	11.67	-0.03
4.6	21.85	-2	22.3	-2	23.65	-2.04	12.2	-2.5	20	0	23.65	2	16.5	-2.5	20	0	23.03	-2.00	11.67	-0.03
4.8	22.8	-2	23.27	-2	24.68	-2.01	12.2	-2.5	20	0	24.68	2	17	-2.5	20	0	24.05	-2.00	11.67	-0.03
5	23.75	-2	24.25	-2	25.71	-2	13.2	-2.5	20	0	25.7	2	17.5	-2.5	20	0	25.06	-1.90	11.67	-0.03

==> Data/PT_Scenario4.dat <==
T	XR1	YR1	XR2	YR2	XP1	YP1	ZX11	ZY11	ZX21	ZY21	ZX31	ZY31	ZX41	ZY41	ZX51	ZY51	XP2	YP2	ZX12	ZY12	ZX22	ZY22	ZX42	ZY42	ZX52	ZY52	XN1	YN1	XN2	YN2
0	0	-2	0	-2	0	-2	5	-2.5	17.5	0	7.5	3	15	-3	12.5	2	0.00	-2.00	15	-3	7.5	3	15	-3	12.5	2	0.00	-2.00	0.00	-2.00
0.2	1	-2	1	-2	1.1	-2	5.4	-2.5	17.5	0	7.9	3	15.4	-3	12.9	2	1.00	-2.00	15.4	-3	7.9	3	15.68	-2.97	12.9	2	1.10	-2.00	1.00	-2.00
0.4	1.96	-2	1.96	-2	2.16	-2	5.8	-2.5	17.5	0	8.3	3	15.8	-3	13.3	2	1.96	-2.00	15.8	-3	8.3	3	16.36	-2.9	13.3	2	2.16	-2.00	1.96	-2.00
0.6	2.89	-1.9	2.89	-1.9	3.22	-1.89	6.2	-2.5	17.5	0	8.7	3	16.2	-3	13.7	2	2.88	-1.91	16.2	-3	8.7	3	17.04	-2.78	13.7	2	3.29	-1.83	2.96	-1.88
0.8	3.82	-1.69	3.82	-1.69	4.24	-1.66	6.6	-2.5	17.5	0	9.1	3	16.6	-3	14.1	2	3.80	-1.69	16.6	-3	9.1	3	17.72	-2.61	14.1	2	4.25	-1.57	3.90	-1.60
1	4.76	-1.36	4.76	-1.37	5.26	-1.29	7	-2.5	17.5	0	9.5	3	17	-3	14.5	2	4.72	-1.36	17	-3	9.5	3	18.4	-2.39	14.5	2	5.31	-1.28	4.83	-1.33
1.2	5.69	-0.96	5.69	-1.04	6.28	-0.84	7.4	-2.5	17.5	0	9.9	3	17.4	-3	14.9	2	5.63	-1.01	17.4	-3	9.9	3	19.08	-2.14	14.9	2	6.34	-0.74	5.76	-1.00
1.4	6.62	-0.59	6.62	-0.81	7.25	-0.43	7.8	-2.5	17.5	0	10.3	3	17.8	-3	15.3	2	6.55	-0.73	17.8	-3	10.3	3	19.76	-1.86	15.3	2	7.33	-0.35	6.62	-0.76
1.6	7.56	-0.35	7.56	-0.69	8.19	-0.15	8.2	-2.5	17.5	0	10.7	3	18.2	-3	15.7	2	7.45	-0.57	18.2	-3	10.7	3	20.44	-1.56	15.7	2	8.25	-0.09	7.59	-0.63
1.8	8.49	-0.22	8.49	-0.69	9.09	0	8.6	-2.5	17.5	0	11.1	3	18.6	-3	16.1	2	8.37	-0.52	18.6	-3	11.1	3	21.12	-1.23	16.1	2	8.25	-0.09	8.53	-0.61
2	9.42	-0.2	9.42	-0.81	10.01	0.04	9	-2.5	17.5	0	11.5	3	19	-3	16.5	2	9.29	-0.59	19	-3	11.5	3	21.8	-0.9	16.5	2	8.25	-0.09	10.08	0.06
2.2	10.35	-0.3	10.35	-1.05	10.92	-0.03	9.4	-2.5	17.5	0	11.9	3	19.4	-3	16.9	2	10.21	-0.78	19.4	-3	11.9	3	22.48	-0.57	16.9	2	8.25	-0.09	10.08	0.06
2.4	11.28	-0.51	11.28	-1.37	11.84	-0.23	9.8	-2.5	17.5	0	12.3	3	19.8	-3	17.3	2	11.13	-1.09	19.8	-3	12.3	3	23.16	-0.24	17.3	2	8.25	-0.09	10.08	0.06
2.6	12.22	-0.85	12.22	-1.69	12.76	-0.54	10.2	-2.5	17.5	0	12.7	3	20.2	-3	17.7	2	12.05	-1.45	20.2	-3	12.7	3	23.84	0.07	17.7	2	8.25	-0.09	10.08	0.06
2.8	13.15	-1.29	13.15	-1.9	13.67	-0.97	10.6	-2.5	17.5	0	13.1	3	20.6	-3	18.1	2	12.97	-1.79	20.6	-3	13.1	3	24.52	0.36	18.1	2	8.25	-0.09	10.08	0.06
3	14.08	-1.75	14.08	-2	14.54	-1.4	11	-2.5	17.5	0	13.5	3	21	-3	18.5	2	13.89	-2.00	21	-3	13.5	3	25.2	0.61	18.5	2	8.25	-0.09	10.08	0.06
3.2	15.01	-2.12	15.01	-2	15.37	-1.76	11.4	-2.5	17.5	0	13.9	3	21.4	-3	18.9	2	14.81	-2.10	21.4	-3	13.9	3	25.88	0.83	18.9	2	8.25	-0.09	10.08	0.06
3.4	15.95	-2.37	15.95	-2	16.16	-2	11.8	-2.5	17.5	0	14.3	3	21.8	-3	19.3	2	15.73	-2.09	21.8	-3	14.3	3	26.56	1	19.3	2	8.25	-0.09	10.08	0.06
3.6	16.38	-2.5	16.88	-2	16.95	-2.13	12.2	-2.5	17.5	0	14.7	3	22.2	-3	19.7	2	16.65	-2.06	22.2	-3	14.7	3	27.24	1.13	19.7	2	8.25	-0.09	10.08	0.06
3.8	17.21	-2.51	17.81	-2	17.75	-2.23	12.6	-2.5	17.5	0	15.1	3	22.6	-3	20.1	2	17.57	-2.04	22.6	-3	15.1	3	27.92	1.2	20.1	2	8.25	-0.09	10.08	0.06
4	18.44	-2.5	18.74	-2	18.54	-2.22	13	-2.5	17.5	0	15.5	3	23	-3	20.5	2	18.49	-2.00	23	-3	15.5	3	28.6	1.22	20.5	2	8.25	-0.09	10.08	0.06
4.2	19.18	-2.5	19.68	-2	19.33	-2.12	13.4	-2.5	17.5	0	15.9	3	23.4	-3	20.9	2	19.41	-2.00	23.4	-3	15.9	3	29.28	1.18	20.9	2	8.25	-0.09	10.08	0.06
4.4	20.01	-2.53	20.61	-2	20.13	-1.91	13.8	-2.5	17.5	0	16.3	3	23.8	-3	21.3	2	20.33	-2.00	23.8	-3	16.3	3	29.96	1.09	21.3	2	8.25	-0.09	10.08	0.06
4.6	20.44	-2.54	21.54	-2	20.92	-1.6	14.2	-2.5	17.5	0	16.7	3	24.2	-3	21.7	2	21.25	-2.00	24.2	-3	16.7	3	30.64	0.94	21.7	2	8.25	-0.09	10.08	0.06
4.8	20.47	-2.54	22.47	-2	21.72	-1.2	14.6	-2.5	17.5	0	17.1	3	24.6	-3	22.1	2	22.17	-2.00	24.6	-3	17.1	3	31.32	0.75	22.1	2	8.25	-0.09	10.08	0.06
5	21.41	-2.54	23.41	-2	22.51	-0.81	15	-2.5	17.5	0	17.5	3	25	-3	22.5	2	23.09	-2.00	25	-3	17.5	3	32	0.5	22.5	2	8.25	-0.09	10.08	0.06

==> Data/Times_MMPS.dat <==
T_STEP
0.095999956
0.104000092
0.105000019
0.097000122
0.114000082
0.085000038
0.075000048
0.106000185
0.141000032
0.149999857
0.220999956
0.493000031
0.395999908
0.313999891
0.265000105
0.053999901
0.098999977
0.101000071
0.210999966
0.124000072
0.052000046
0.123000145
0.118000031
0.082000017
0.070999861
0.069000006
0.085999966
0.065999985
0.117000103
0.116000175
0.082000017
0.144999981
0.117000103
0.108999968
0.095999956
0.085999966
0.128000021
0.138000011
0.105000019
0.112999916
0.099999905
0.109999895
0.143000126
0.083999872
0.132999897
0.09100008
0.085000038
0.088000059
0.104000092
0.088000059
0.090999842
0.106000185
0.101999998
0.111999989
0.115999937
0.082999945
0.133000135
0.095999956
0.118999958
0.089999914
0.111999989
0.090000153
0.082000017
0.101999998
0.102999926
0.100999832
0.107000113
0.102999926
0.122999907
0.127000093
0.123999834
0.098999977
0.130000114
0.144000053
0.096999884
0.118999958
0.105000019
0.131999969
0.118999958
0.075000048
0.125
0.121000051
0.082000017
0.118999958
0.101999998
0.118000031
0.069999933
0.112999916
0.09800005
0.106000185
0.083999872
0.10800004
0.342000008
0.670000076
0.256999969
0.305000067
0.398999929
0.08100009
0.086999893
0.068000078
0.217000008
0.102999926
0.199999809
0.09800005
0.154999971
0.120999813
0.099999905
0.067000151
0.088000059
0.126000166
0.076999903
0.100999832
0.128000021
0.110000134
0.138999939
0.128999949
0.088999987
0.113000154
0.096999884
0.085999966
0.096999884
0.116000175
0.118000031
0.116000175
0.103999853
0.116999865
0.117000103
0.102999926
0.125999928
0.10800004
0.115999937
0.115999937
0.133999825
0.104000092
0.115999937
0.102999926
0.085000038
0.115999937
0.144000053
0.131999969
0.131999969
0.121000051
0.09800005
0.118000031
0.099999905
0.105999947
0.112999916
0.095999956
0.105000019
0.097000122
0.136999846
0.109999895
0.096999884
0.095000029
0.09800005
0.103999853
0.097999811
0.098999977
0.108999968
0.111999989
0.088000059
0.093999863
0.096000195
0.115999937
0.088999987
0.142999887
0.144999981
0.10800004
0.095000029
0.092999935
0.094000101
0.117999792
0.105000019
0.096999884
0.087000132
0.128999949
0.108999968
0.110999823
0.099999905
0.09100008
0.077000141
0.121000051
0.116000175
0.102999926
0.105000019
0.085999966
0.111000061
0.109999895
0.129000187
0.128000021
0.097999811
0.092000008
0.083999872
0.101999998
0.092999935
0.111999989
0.104000092
0.101999998
0.118999958
0.109999895
0.084000111
0.083999872
0.121000051
0.118000031
0.128999949
0.080000162
0.10800004
0.103999853
0.117999792
0.111000061
0.134000063
0.074999809
0.098999977
0.118000031
0.128999949
0.072999954
0.109999895
0.098999977
0.089999914
0.237999916
0.109999895
0.093999863
0.165999889
0.144999981
0.095999956
0.062999964
0.093000174
0.105000019
0.153000116
0.113999844
0.075000048
0.151000023
0.078999996
0.117000103
0.116000175
0.125
0.133000135
0.100000143
0.100000143
0.096000195
0.121999979
0.088999987
0.106999874
0.127000093
0.13499999
0.111999989
0.111999989
0.078999996
0.101000071
0.078999996
0.089999914
0.078999996
0.127999783
0.104000092
0.085999966
0.085999966
0.095000029
0.092000008
0.09100008
0.112999916
0.118000031
0.101000071
0.120999813
0.073999882
0.097999811
0.089999914
0.101999998
0.131000042
0.07400012
0.116999865
0.080999851
0.136999846
0.098999977
0.072000027
0.094000101
0.085999966
0.092999935
0.09100008
0.134000063
0.102999926
0.103999853
0.134000063
0.09800005
0.106000185
0.128999949
0.097000122
0.085999966
0.105000019
0.100999832
0.099999905
0.128999949
0.088999987
0.087000132
0.076999903
0.069999933
0.10800004
0.095000029
0.096999884
0.086999893
0.079999924
0.078999996
0.086999893
0.097000122
0.073999882
0.093999863
0.10800004
0.151000023
0.085000038
0.062999964
0.088999987
0.106999874
0.073000193
0.078000069
0.113000154
0.082000017
0.110999823
0.114000082
0.103000164
0.096999884
0.086999893
0.069000006
0.111000061
0.111000061
0.097000122
0.111000061
0.098999977
0.09100008
0.080999851
0.104000092
0.113000154
0.127000093
0.089999914
0.0849998
0.09100008
0.099999905
0.14199996
0.075000048
0.11500001
0.078000069
0.09800005
0.078999996
0.093000174
0.085999966
0.099999905
0.098999977
0.105000019
0.104000092
0.092000008
0.097999811
0.087000132
0.095999956
0.09800005
0.093000174
0.094000101
0.079999924
0.09800005
0.127000093
0.080999851
0.103999853
0.109999895
0.089999914
0.079999924
0.095999956
0.097999811
0.10800004
0.105000019
0.101000071
0.056999922
0.101999998
0.098999977
0.105000019
0.095000029
0.105000019
0.059999943
0.101999998
0.090000153
0.121999979
0.084000111
0.098999977
0.08100009
0.085000038
0.08100009
0.113999844
0.09800005
0.105000019
0.09800005
0.121000051
0.09800005
0.083999872
0.082000017
0.09800005
0.07799983
0.079999924
0.085999966
0.098999977
0.092000008
0.125999928
0.092000008
0.103999853
0.109999895
0.083999872
0.121000051
0.101000071
0.09800005
0.089999914
0.112999916
0.087999821
0.082000017
0.102999926
0.133000135
0.095999956
0.10800004
0.134000063
0.108999968
0.116999865
0.088000059
0.09800005
0.095999956
0.079999924
0.105999947
0.090999842
0.119999886
0.120000124
0.100999832
0.457000017
0.326999903
0.371999979
0.476000071
0.529999971
0.179999828
0.241000175
0.282999992
0.197000027
0.568000078
0.141000032
0.151000023
0.085999966
0.117000103
0.084000111
0.111999989
0.103999853
0.085000038
0.079000235
0.023000002
0.052000046
0.089999914
0.106999874
0.097000122
0.101999998
0.069000006
0.079999924
0.036999941
0.040999889
0.04399991
0.046999931
0.029000044
0.051999807
0.049999952
0.046999931
0.063999891
0.029999971
0.025000095
0.046999931
0.026000023
0.02699995
0.01699996
0.053999901
0.025000095
0.055000067
0.024000168
0.035000086
0.028000116
0.025000095
0.021999836
0.000000000
0.023000002
0.029000044
0.052000046
0.065999985
0.051000118
0.029000044
0.026000023
0.046000004
0.036999941
0.025000095
0.023000002
0.068000078
0.019999981
0.019000053
0.022000074
0.022000074
0.020999908
0.027999878
0.020999908
0.046999931
0.036999941
0.031999826
0.018999815
0.017999887
0.019000053
0.018000126
0.019000053
0.027999878
0.023000002
0.021999836
0.027000189
0.030999899
0.021000147
0.039000034
0.025000095
0.019999981
0.020000219
0.018000126
0.036000013
0.072000027
0.07400012
0.059999943
0.078000069
0.053999901
0.036000013
0.036999941
0.02699995
0.025000095
0.04700017
0.013000011
0.019999981
0.019999981
0.023999929
0.018000126
0.039999962
0.026000023
0.030999899
0.023000002
0.020999908
0.026000023
0.029999971
0.039000034
0.052000046
0.052000046
0.041000128
0.020999908
0.018000126
0.021999836
0.019999981
0.042000055
0.019999981
0.017999887
0.019999981
0.027000189
0.021000147
0.021000147

==> Data/Times_NL.dat <==
T_STEP
1.58388549345240
2.96713069729823
1.50668599545119
1.56735066835244
2.08697661014607
1.89101883499512
2.30575940581062
2.58153278315971
1.49197950303896
1.11498689567742
1.28640605135894
1.03328307753215
0.526167748486660
0.368684635249969
0.361428055297619
0.341606209226908
0.165478522704009
0.545699317265878
0.253695029750551
0.259834941240051
1.64329461263604
2.64429526878924
1.26329090491285
0.660498165556348
1.66667442855667
1.14907501571586
2.78600543217612
1.95259757692982
2.00285889738483
1.66198043822749
1.53671301920798
0.391625298281638
0.410260175962083
0.476614944835339
0.515878373235772
0.347704385682767
0.191883964156161
0.526475483554712
0.438184353426901
0.447162978512929
2.22023888454198
3.58150797142589
1.34901420445972
1.64756751171922
1.63461160286179
2.10266908326122
1.77624384401798
1.37241994406704
1.53194472292994
1.07927388115208
1.49554922664296
0.408028226093621
0.307262749163329
0.483983327648380
0.245204593308086
0.299943548460019
0.234366841238756
0.521680628307609
0.325528440413773
0.268863661310610
